Source Code Archiving to the Rescue of Reproducible Deployment

The ability to verify research results and to experiment with methodologies are core tenets of science. As research results are increasingly the outcome of computational processes, software plays a central role. GNU Guix is a software deployment tool that supports reproducible software deployment, making it a foundation for computational research workflows. To achieve reproducibility, we must first ensure the source code of software packages Guix deploys remains available.We describe our work connecting Guix with Software Heritage, the universal source code archive, making Guix the first free software distribution and tool backed by a stable archive. Our contribution is twofold: we explain the rationale and present the design and implementation we came up with; second, we report on the archival coverage for package source code with data collected over five years and discuss remaining challenges.

==> pog-status-rel.csv <==
hash,date,stored,stored-rel,missing,missing-rel,unknown,unknown-rel,total
ee3ce0d71d51d0b93d91a8ef1c82e8d233a74b33,2019-05-05,6313,0.716572,1879,0.213280,618,0.070148,8810
152030ffdf548527d32458c5f3fbc98700aa7e69,2019-05-12,6354,0.717804,1848,0.208766,650,0.073430,8852
1d86b05618a063378d7ffc89a9b4c33dd65a760c,2019-05-19,6379,0.719653,1842,0.207807,643,0.072541,8864
f3addff21c074e3f655d2108be6a21b93f598498,2019-05-26,6398,0.720090,1840,0.207091,647,0.072819,8885
1a2fa342f0eac9aea5f16d0bb660fdf89bc9651e,2019-06-02,6410,0.720468,1838,0.206586,649,0.072946,8897
c447eb4d1d7c222a68b1fd2397e01ff56a473e62,2019-06-10,6441,0.722409,1824,0.204576,651,0.073015,8916
86c05c4465dee12f140baff107dab1816214305b,2019-06-16,6465,0.723154,1821,0.203691,654,0.073154,8940
a37cbc4cbda2c1850e38bc7d14d70cc3a266a8fb,2019-06-23,6516,0.724805,1819,0.202336,655,0.072859,8990
e79281be105b16153c375af5506db31fd1e32698,2019-07-03,6586,0.728057,1811,0.200199,649,0.071744,9046
079c93e1c1dd93639417095000d5e56d8db62d61,2019-07-07,6603,0.728486,1811,0.199801,650,0.071712,9064
041e03847beda7fd9cfb92f87db14c5b33179f29,2019-07-14,6641,0.730422,1802,0.198196,649,0.071381,9092
e6df9c7e85ea48765c152b27c88ba30c50c92bb2,2019-07-21,6674,0.731477,1803,0.197611,647,0.070912,9124
7e5eda0c08112963be08ebe0c62eed651749e0a1,2019-07-28,6715,0.732040,1810,0.197318,648,0.070642,9173
ac6b78488faa80a83e85ee38e4a701d9c3c90c46,2019-08-04,6753,0.733384,1806,0.196134,649,0.070482,9208
c91364d36cf6c8fc4c696d151eb9fca7832cf898,2019-08-11,6809,0.734837,1806,0.194906,651,0.070257,9266
37d40fa509cbbe48a1d7db1291338d7ccaeae830,2019-08-18,6840,0.733433,1809,0.193974,677,0.072593,9326
3d76112769d2149e81b7cc774d859469d1f1909e,2019-08-25,6870,0.733818,1812,0.193548,680,0.072634,9362
1719f4f1e3aba3af60b5f7e63b8db529ef777af5,2019-09-01,6909,0.729952,1825,0.192816,731,0.077232,9465
37ecf2d905e6afc555150ffe51095415a0d27b89,2019-09-08,6981,0.729772,1819,0.190153,766,0.080075,9566
991c44109f92aef099b3ec50501c7cd08978c793,2019-09-15,7019,0.731832,1805,0.188197,767,0.079971,9591
ee0a392fa001b3e3aea05150dd985b59fb7e5e3b,2019-09-22,7074,0.729880,1812,0.186958,806,0.083161,9692
52e62bbd76b06d754f409c0f277b80e6208fe152,2019-09-29,7115,0.731770,1802,0.185334,806,0.082896,9723
5a54baf67cfb91ad5062a4a061bc6d083096f9d8,2019-10-06,7162,0.733661,1795,0.183876,805,0.082463,9762
b51c402f23e77a17c564a035887e55b61ef7aecf,2019-10-13,7239,0.739730,1738,0.177601,809,0.082669,9786
7757f44044926d1aaa3a9520c5ee6f841d68f58e,2019-10-20,7290,0.742211,1723,0.175423,809,0.082366,9822
632c6f2e6e25da2ab335a9f3592956221bc742ed,2019-11-10,7400,0.753104,1629,0.165785,797,0.081111,9826
cf9dad6c87bab87bc25e80b321158b0328db0d8a,2019-11-17,7460,0.756132,1605,0.162680,801,0.081188,9866
68c47474bc8bc633fa3b13610d4f700891067bbc,2019-11-24,7786,0.783221,1353,0.136103,802,0.080676,9941
0b4ced58c04004a3751c8b84b10b8a92c5289ad9,2019-12-01,7833,0.786762,1320,0.132583,803,0.080655,9956
add773c37a10e2c900fcfaff745e095b7fe96fbb,2019-12-08,7886,0.788127,1317,0.131621,803,0.080252,10006
4fb8e2744a62a7124521f8fa7fb160fa56e5d41d,2019-12-15,8056,0.792212,1313,0.129118,800,0.078670,10169
630a4b77d6c6eaa32889408331c1b79b273b24b6,2019-12-22,8099,0.790223,1516,0.147917,634,0.061860,10249
34085eabccb8a0ca280f8d1605fdf369a94dd88a,2019-12-29,8146,0.790874,1524,0.147961,630,0.061165,10300
85ad4ffb25c941a2a37cb4af839de9ac141c8253,2020-01-05,8324,0.776275,1626,0.151637,773,0.072088,10723
8dc2af3ba541141d8320e860cec31090d5b69dc0,2020-01-12,8402,0.781000,1589,0.147704,767,0.071296,10758
2d4b248857f2758f545a1399969f372d1b717f55,2020-01-19,8442,0.781667,1578,0.146111,780,0.072222,10800
99b23feeb9d06f07b4a04af624a69ed12637b112,2020-01-26,8520,0.782944,1568,0.144091,794,0.072965,10882
3d0c79186c6fb5346cbe20115a4fde19bc678134,2020-02-02,8562,0.784353,1564,0.143276,790,0.072371,10916
5998ac14f376194d3878f918cb9e04a6ff599d77,2020-02-09,8631,0.783924,1564,0.142053,815,0.074024,11010
3c6aca4232d1a3638ec962bc7afe9121626c43ec,2020-02-16,8736,0.782796,1570,0.140681,854,0.076523,11160
6634b29f501764f542e3a5fc91bb691ef18b5702,2020-02-23,8842,0.784213,1560,0.138359,873,0.077428,11275
1d9b4664e30ce3f79606bf1167a2fca9bf4abba2,2020-03-01,8962,0.781479,1567,0.136641,939,0.081880,11468
5fdc5b2d57d2e7ab04dbaf9c85e7f34eebe81495,2020-03-08,9024,0.784559,1545,0.134324,933,0.081116,11502
77386648da9c6bd0601d389ddb94ddba088d8b87,2020-03-15,9095,0.788538,1510,0.130917,929,0.080544,11534
405c0c947cfd59d7bfb81052545cd635970d2d0c,2020-03-22,9175,0.788569,1519,0.130554,941,0.080877,11635
07ce7ae531d58a799eec3e9113c794b717deee8f,2020-03-29,9229,0.789816,1518,0.129910,938,0.080274,11685
4da6de3e675bd8c79320b40c62b93eea7378d273,2020-04-05,9378,0.795960,1465,0.124342,939,0.079698,11782
1518b4bceb9955ed6d94432d651b7a2a9f3052e1,2020-04-12,9431,0.797278,1456,0.123087,942,0.079635,11829
fafe2343c29bcb02fcee79558fbd8ae2ba2c1214,2020-04-19,9470,0.798280,1453,0.122482,940,0.079238,11863
9b7e41f2d720b2a5da0d52dea6e2017d2851a640,2020-04-26,9527,0.800521,1431,0.120242,943,0.079237,11901
1463079a2dc855df2274a2429dd48adc4d31ffdb,2020-05-03,9705,0.802530,1429,0.118168,959,0.079302,12093
ccc9240664b5ecded499111ba6c5d9bbd4e7241f,2020-05-10,9928,0.809854,1337,0.109063,994,0.081083,12259
d308bc01e171f327084bfaa9fe79fb31fe662669,2020-05-17,9984,0.812698,1310,0.106634,991,0.080667,12285
dfc426582f7e5a34a89015663cadbad3829f55e5,2020-05-24,10064,0.816353,1271,0.103099,993,0.080548,12328
776ecaaa0fb7201ae34653aa4c33e240b6d7b901,2020-05-31,10149,0.819327,1245,0.100509,993,0.080165,12387
ecbde6505cd12025d7fe92c2c9a56b969ff3cb8e,2020-06-07,10203,0.821961,1218,0.098123,992,0.079916,12413
d291b454bd402c88eed1464a1dfa058a2f663874,2020-06-14,10665,0.856214,796,0.063905,995,0.079881,12456
f6c6970e0dbebb7cac679f46656c2655dfe532c2,2020-06-21,10723,0.857154,786,0.062830,1001,0.080016,12510
ea33de6d704f30b3c827877173c513f6fce22f1e,2020-06-28,10870,0.862972,729,0.057876,997,0.079152,12596
4cd05788b548d60154f365542fd9446ac4bcfd9f,2020-07-05,10957,0.865482,699,0.055213,1004,0.079305,12660
ea4915a74bc4c03495d4910c1e32a92c790b6626,2020-07-12,11068,0.867942,681,0.053403,1003,0.078654,12752
7ffec020aec9ccbc531d24e65acd93e9f3962f9f,2020-07-19,11216,0.869390,663,0.051391,1022,0.079219,12901
ce9c5bb79c3208162bb87c1bcbc90464601d28ba,2020-07-26,11316,0.871534,640,0.049291,1028,0.079174,12984
95c9785b428bd332644de201c7f9ac7e8f4cd72f,2020-08-02,11368,0.873118,624,0.047926,1028,0.078955,13020
cb97d076491495aa956dbff93679a51cc5708010,2020-08-09,11430,0.874522,613,0.046901,1027,0.078577,13070
ee3be810d6f5721dce037c5d71c823335f9a6abb,2020-08-16,11538,0.877014,587,0.044618,1031,0.078367,13156
dc12a37a0d70bd56a5fac59af5a5196d6b525482,2020-08-23,11681,0.880588,563,0.042443,1021,0.076969,13265
73a3085e346f7e6286acdc3e7b0ea3194ff0c317,2020-08-30,11733,0.881915,551,0.041416,1020,0.076669,13304
10ba62ec63f80044c8652a9869f13585f2014ebe,2020-09-06,11783,0.884145,526,0.039469,1018,0.076386,13327
a3f6f27bbc87d3ae169323a419916e50dd379790,2020-09-13,11876,0.885938,511,0.038120,1018,0.075942,13405
4d82e8e5c5f7e43dbaf5d009697915717d15b155,2020-09-20,11910,0.886227,502,0.037354,1027,0.076419,13439
59223c5bc6816962b95d51fb2e8b7edd91c7fa95,2020-09-27,11942,0.880159,500,0.036851,1126,0.082989,13568
cdcbb42aa398f697dfe86563b98bddc3cb3d525a,2020-10-04,11948,0.885890,503,0.037295,1036,0.076815,13487
34d436a4082b5c5f23b00e13eb8e5a92d957d704,2020-10-11,11985,0.885744,510,0.037691,1036,0.076565,13531
4d405914ed02bd5672d5527cf4fa6e529e7faab6,2020-10-18,12127,0.884214,525,0.038279,1063,0.077506,13715
2e99651911e21df580ca608889f050763305159d,2020-10-25,12167,0.884487,524,0.038092,1065,0.077421,13756
f445bc65764ffad2ae9f3b382ddb8feb4eeea2fb,2020-11-01,12191,0.884752,527,0.038247,1061,0.077001,13779
d4dbcb81bc6abb27217fe5ec65a584a7a08ab196,2020-11-08,12235,0.885311,523,0.037844,1062,0.076845,13820
81643c4cf3e61f5a98b92a72a92c230f5e7ca905,2020-11-15,12266,0.885760,520,0.037551,1062,0.076690,13848
eeee65076e3199c778b177e06de3aae7696dbb9f,2020-11-22,12316,0.886936,509,0.036656,1061,0.076408,13886
60a10a11819891d3d91e371364bbdcfab2449ebe,2020-11-29,12388,0.887202,507,0.036310,1068,0.076488,13963
937bc5841429f40a64e6b25d5d4c2fe3276789f1,2020-12-06,12509,0.887667,509,0.036120,1074,0.076213,14092
1adeb744560af94687eb7c3780c7145c52674070,2020-12-13,12623,0.888506,498,0.035053,1086,0.076441,14207
f9978346e73359ac1d8b88c9ed874edc7225582b,2020-12-20,12678,0.888500,497,0.034831,1094,0.076670,14269
5aae614868b8a7e3097ae70f6024352aa5c8de21,2020-12-27,12690,0.888469,497,0.034797,1096,0.076735,14283
78a9cfa33e66c5647cea66980d83f49a43e27f60,2021-01-03,12820,0.891268,464,0.032258,1100,0.076474,14384
9f829da86fceb78cc6fedfd30ee42071d3e402c4,2021-01-10,13009,0.892005,462,0.031679,1113,0.076317,14584
23b8af7962114d80552f09ff2adc4c2f4eabf0f5,2021-01-17,13042,0.891944,462,0.031596,1118,0.076460,14622
d94f7530434fe3efd61b7d3301eff7501ae044f6,2021-01-24,13103,0.892514,459,0.031265,1119,0.076221,14681
a20b4f07bf90efa21acd035d9830bd8f4bf4240d,2021-01-31,13160,0.892748,466,0.031613,1115,0.075639,14741
bf645c7fb158913305a884128131d17bdf29774e,2021-02-07,13331,0.894518,453,0.030397,1119,0.075086,14903
6941dbf958a2294e0a058af3498df9c46a6a1e50,2021-02-15,13513,0.889891,475,0.031281,1197,0.078828,15185
c7be46b7d754cbf0d0526b5d8a9d1ecee64b6154,2021-02-21,13611,0.891239,463,0.030317,1198,0.078444,15272
20b5cf8304ef2c0fd16515f289ff0d5a21c7a96f,2021-03-01,13657,0.891507,463,0.030224,1199,0.078269,15319
6bf49dfa2606071fcd023f5487b7798fa2383a5e,2021-03-07,13704,0.891665,461,0.029995,1204,0.078340,15369
92d0949a268fe8479af5851d5bb3733e207a5c81,2021-03-14,13811,0.893107,449,0.029035,1204,0.077858,15464
ba0dc1dbc150a95746ffb89596862533e533c2c9,2021-03-21,13894,0.894022,443,0.028505,1204,0.077472,15541
ac6e19b08259f2085ae4757bf4efb095fbdd23e9,2021-03-28,13935,0.894760,434,0.027867,1205,0.077373,15574
dda88cda120d75f7d139e54367c0d76e574091dc,2021-04-04,14030,0.896486,414,0.026454,1206,0.077061,15650
280cfe63bdd6eb4dd5460385e7918e0808ffe511,2021-04-11,14060,0.896341,422,0.026903,1204,0.076756,15686
da28f04a5fa2dba2e153c3af0908ab76c98b6811,2021-04-18,14108,0.896714,417,0.026505,1208,0.076781,15733
860d28da6ef850d0c191d756d0804fef03f8e778,2021-04-25,14136,0.897011,413,0.026207,1210,0.076782,15759
1b792e8b5275dc010c53d91062082340431204f2,2021-05-02,14172,0.897076,415,0.026269,1211,0.076655,15798
cbb704b21eb319f4943f1e01f6c2785a8b7db349,2021-05-09,14259,0.897922,412,0.025945,1209,0.076134,15880
860ca285b64ea22441a72c26c4715ccfc28a5b9f,2021-05-16,14306,0.898505,406,0.025499,1210,0.075995,15922
d49402ab45486347cddfd000951a69f0c872cfda,2021-05-23,14343,0.898628,406,0.025437,1212,0.075935,15961
d7d6c9e4e697c33634c89628d10995d0f070db96,2021-05-30,14439,0.898898,413,0.025711,1211,0.075391,16063
d1e7b50dbf58c59c100f1bf5a7ea735daa3a203f,2021-06-06,14607,0.901222,393,0.024247,1208,0.074531,16208
335f7668d43f4992148fe133dfa390b81056ebc6,2021-06-13,14748,0.903234,370,0.022660,1210,0.074106,16328
dcd94ee855fa03596a8e84b7cffe1344bb6206ef,2021-06-20,14931,0.904745,357,0.021632,1215,0.073623,16503
1afffdaa63d34a810943aa5a6b8cc03d42cc3bd2,2021-06-27,14990,0.905412,354,0.021382,1212,0.073206,16556
243d74579d2afdcad1f709909a3ac149475b3e23,2021-07-04,15022,0.905758,351,0.021164,1212,0.073078,16585
5c3489a3f7f33293dfdaff23374d93a01c838968,2021-07-11,15100,0.906036,353,0.021181,1213,0.072783,16666
59d20bcfcc92e51fb451001ed52b21f6daf8013c,2021-07-18,15154,0.906394,345,0.020635,1220,0.072971,16719
45881ea747bbff8f4819100264f70958f454090f,2021-07-25,15198,0.906748,343,0.020464,1220,0.072788,16761
c8bcef2598c9cee91f2f48d78259c53bdaf27a60,2021-08-01,15266,0.907286,340,0.020207,1220,0.072507,16826
aa816708b278cafd86b11c3f3ddcdf7b9930713e,2021-08-08,15312,0.907485,338,0.020032,1223,0.072483,16873
ee467c853a184a7768ac171840357afde49c10e3,2021-08-15,15339,0.907687,339,0.020060,1221,0.072253,16899
9e3b68203cba2b1bd96e524d3ae9dfc3336a72f7,2021-08-22,15365,0.908097,334,0.019740,1221,0.072163,16920
0bc5448cf14c2f61eb591d47a5422fda638f08fc,2021-08-29,15480,0.910803,294,0.017298,1222,0.071899,16996
19c3ca02073ea4d540d98a7bfafbed744f1cb637,2021-09-05,15509,0.911008,293,0.017211,1222,0.071781,17024
ca23fd62f17fefcbac2aa48b4718245ab0209032,2021-09-12,15581,0.911329,292,0.017079,1224,0.071592,17097
68fc1b405e6502dcd73e765d0822ad6208886310,2021-09-19,15624,0.911233,293,0.017089,1229,0.071679,17146
47140fbf7217014e8811d30990b78a9fa888df45,2021-09-26,15833,0.912302,293,0.016883,1229,0.070815,17355
080ba97652b471c4836dd7e37f4dc72e5e358870,2021-10-03,15965,0.912964,297,0.016984,1225,0.070052,17487
7c3f28fdc4edc00f66801cd51a5ba08eee44f77f,2021-10-10,16056,0.913934,288,0.016393,1224,0.069672,17568
258a27eea9aab4f8af995f95743ccd264b5efcb5,2021-10-17,16112,0.914000,293,0.016621,1223,0.069378,17628
9c3b2cf0b3328a08d026dbbf4fea4c26eafc67ef,2021-10-24,16161,0.914653,285,0.016130,1223,0.069217,17669
9f2c5e901e988b575d487629976d2d14be4ed61d,2021-10-31,16186,0.909632,286,0.016073,1322,0.074295,17794
b11badfb4cd8124f2f467697cf2a4d15e7f20b19,2021-11-07,16247,0.908720,306,0.017115,1326,0.074165,17879
7f7f739e235548ec2f9337b0ec1ef976a1437b30,2021-11-14,16318,0.907614,314,0.017465,1347,0.074921,17979
348f1f7cb5e0a37f66268c4204777238f26ae947,2021-11-21,16410,0.908638,307,0.016999,1343,0.074363,18060
f43a7838716b80e439d1d94c00da6880d6f2893f,2021-11-28,16460,0.909593,294,0.016247,1342,0.074160,18096
030d9b261fc81cf8047cc8f4dfd1f8e59e1fd3b7,2021-12-05,16512,0.915046,288,0.015960,1245,0.068994,18045
ab82bed5d14a57d95d278646efe9f930d12fc2ff,2021-12-12,16585,0.915236,288,0.015893,1248,0.068870,18121
2607ff0b9c72f032da4f6bc6644c671f0553178e,2021-12-19,16653,0.916359,288,0.015848,1232,0.067793,18173
fb95b755e2adfda90d4c8568e0d2c5eacea35d42,2021-12-30,16800,0.917031,286,0.015611,1234,0.067358,18320
2c6dfeac6459901b500a81a1d733a48993792a11,2022-01-02,16847,0.917443,280,0.015248,1236,0.067309,18363
195bb1fb9d55d8e5187d669c63a3cde747fc5f64,2022-01-09,16868,0.917587,276,0.015014,1239,0.067399,18383
0891ac16d0c7eec2c5f0dfddfcc90f92927c8d96,2022-01-16,16967,0.917879,277,0.014985,1241,0.067136,18485
d25a4e49d7c908ac6c2ae46b36778b5930ffbbf3,2022-01-23,17188,0.917819,276,0.014738,1263,0.067443,18727
090e92581611bab97cfdc0b45cc224a3b3736beb,2022-01-30,17319,0.918001,277,0.014682,1270,0.067317,18866
7c9ad54b0616112c7eea6dd02379616aef206490,2022-02-06,17349,0.918179,275,0.014554,1271,0.067266,18895
9749fb2c3f2eb6e816d68bb9ed8ad29fea46ef2d,2022-02-13,17392,0.918171,275,0.014518,1275,0.067311,18942
1a8b7257a6d657f145520ed67e2faa6f6174a84b,2022-02-20,17437,0.918462,275,0.014485,1273,0.067053,18985
31ecd80db714abfc3ef536b458fc4c1ed778d3c6,2022-02-27,17470,0.918700,274,0.014409,1272,0.066891,19016
78ff328d25eee0c75305efed58484ac2381e1766,2022-03-06,17574,0.918902,276,0.014431,1275,0.066667,19125
1a36fb51a84fadf578151c614da9c9e420bbdff2,2022-03-13,17594,0.918795,277,0.014466,1278,0.066740,19149
0d216771704bb93f72a0ef4d22f7af52df97b5de,2022-03-20,17618,0.918944,277,0.014448,1277,0.066608,19172
2344fb10972a4cefead8e7aa3e0b807da4cf4570,2022-03-27,17629,0.918895,277,0.014438,1279,0.066667,19185
7902d17bc877993936ae0c575bca3bac5d2e1f7f,2022-04-03,17641,0.918994,277,0.014430,1278,0.066576,19196
2299d2c896cbd865a7f27d83f793c783e1211dfe,2022-04-10,17675,0.919137,277,0.014405,1278,0.066459,19230
e5174200c4d78358e22e889da2b53dc06c202003,2022-04-17,17730,0.919272,278,0.014414,1279,0.066314,19287
d13c7e905c0cd4ecc47df5b160b76d60a7639559,2022-04-24,17740,0.919266,278,0.014406,1280,0.066328,19298
7b9ee58925406f5d608fca06db5479e16970dc91,2022-05-01,17765,0.919038,285,0.014744,1280,0.066218,19330
fc7fc13716c9be03e2123b09d629c2e5e1328330,2022-05-08,17799,0.919085,288,0.014871,1279,0.066044,19366
de68877a517ba058f67086d444d7265c9c803679,2022-05-15,17904,0.918578,293,0.015033,1294,0.066390,19491
ad07af353877f8f438d92b04eeb4955f077ca499,2022-05-22,17959,0.918713,292,0.014938,1297,0.066349,19548
926fcb488b756fb5d6c4c129c4348650919e5835,2022-05-29,17984,0.918864,293,0.014970,1295,0.066166,19572
62da327848311a75723f16642c20d2925919237e,2022-06-05,17917,0.920898,266,0.013672,1273,0.065430,19456
75eae3fd78abe3037b0e831958cfa667cc87f0b8,2022-06-12,17940,0.920897,266,0.013654,1275,0.065448,19481
77db24ff5ba50c1169642a849211d558668487aa,2022-06-19,17985,0.920608,275,0.014077,1276,0.065315,19536
08a2a72a124f21fffaee45d0c71aa34cf49b8d70,2022-06-26,18010,0.920663,276,0.014109,1276,0.065229,19562
c145e51844bf52eb77cdc969a0fe30a48755b29e,2022-07-03,18092,0.921275,268,0.013647,1278,0.065078,19638
13c73ccd902c55ef859cf2b8a5f96d93007892d8,2022-07-10,18140,0.921233,268,0.013610,1283,0.065157,19691
8d7fdbe261e32a63df8c47f06b1a43095b6084c7,2022-07-17,18160,0.921640,266,0.013500,1278,0.064860,19704
c5a80784e2a08f676e2f49cbdab1f81db8d7dbb6,2022-07-24,18191,0.921997,259,0.013127,1280,0.064876,19730
0565cde6892c4fcc503a86227e366d3500040076,2022-07-31,18237,0.922132,259,0.013096,1281,0.064772,19777
bb5afc5b9ebcea94bc083f14fbc83cab9f86adfe,2022-08-07,18325,0.921827,271,0.013632,1283,0.064540,19879
ca8c7a36dfbefd66841a2a6df4c9e44ba525c3e0,2022-08-14,18380,0.921950,271,0.013593,1285,0.064456,19936
b8f2eb286ec52c97048e23d326d94ae5772797e8,2022-08-21,18396,0.921828,274,0.013730,1286,0.064442,19956
8df29c26ba184874561c67e48f69fd3526156516,2022-08-28,18440,0.921908,277,0.013849,1285,0.064244,20002
13cc34188ab4bde31f8c74d25d40d9adffbaa582,2022-09-04,18476,0.921680,284,0.014167,1286,0.064152,20046
072cc8d1415a2abf66b36249c61658a828dead88,2022-09-11,18583,0.922508,274,0.013602,1287,0.063890,20144
373731737fbe082e5e684eae78629df16e3fd61b,2022-09-18,18647,0.922936,269,0.013314,1288,0.063750,20204
2e0fa826c9a7bbb159fb4fae38a7de10fe66d8bc,2022-09-25,18717,0.918400,271,0.013297,1392,0.068302,20380
ae221813745783ef1b7eee47561a2208cd5ad512,2022-10-02,18766,0.922933,272,0.013377,1295,0.063690,20333
79358a99cd46a27fdc716309ccee2596483ab9af,2022-10-09,18805,0.923035,271,0.013302,1297,0.063663,20373
270eb27b20b4d1e024553a017f479556ee0b8ded,2022-10-16,18865,0.924075,267,0.013079,1283,0.062846,20415
dbc9a9a81b3e2c55cf16d8d7f59fab88163cdb8b,2022-10-23,18904,0.924356,269,0.013153,1278,0.062491,20451
63bf06013820aa26aca7dc8f18cb79403b94e9a5,2022-10-30,18696,0.927013,269,0.013338,1203,0.059649,20168
a6c90c293d5b0c77d3e1e967546fe0aadc53a102,2022-11-06,18751,0.926891,274,0.013544,1205,0.059565,20230
c4025af8c11c3e9ea0c2747b6c475c916fb61d80,2022-11-13,18775,0.927023,273,0.013479,1205,0.059497,20253
ac09fcb955e9358c330d728693759ca1a2e20542,2022-11-20,18814,0.927255,273,0.013455,1203,0.059290,20290
c4618ca13f1cefeb1dbfe619ca09f32925b84732,2022-11-27,18999,0.927776,274,0.013380,1205,0.058844,20478
a4d52f07d7fd0e4d9997b3021192685d4a3b0b71,2022-12-04,19138,0.928488,268,0.013002,1206,0.058510,20612
0ce1f82e5aaac951b21d579eb46bf75cfe6713c0,2022-12-11,19126,0.928492,268,0.013010,1205,0.058498,20599
2472015c36f333657c5a223150e3e809f01ad1af,2022-12-18,19184,0.928603,270,0.013069,1205,0.058328,20659
860e949896b1a9ae5427f4cf9fa690fdcaae48a0,2022-12-25,19226,0.928658,269,0.012993,1208,0.058349,20703
87cc524f52b65f7f12c9b87d25b467772e357cab,2023-01-01,19253,0.928706,270,0.013024,1208,0.058270,20731
db3fdbbdfee9d412053cc9538ad76abee7c2cb89,2023-01-08,19283,0.928719,271,0.013052,1209,0.058229,20763
a98145ec04d5c3f8f2ef430555cde5eccfbd3875,2023-01-15,19307,0.928668,275,0.013228,1208,0.058105,20790
bbc8f4c29ed9efc1240c3d153fb234d7a79930fd,2023-01-22,19331,0.928705,276,0.013260,1208,0.058035,20815
bea22409682f6d1947de7d92f264aad822c2e68c,2023-01-29,19367,0.928784,278,0.013332,1207,0.057884,20852
139c9a53cb19a97947aa6998eae953a4f32d3c3e,2023-02-05,19397,0.929020,280,0.013411,1202,0.057570,20879
4a6f64ab2afff761eb233e7ca6110d9e8acf8f32,2023-02-12,19451,0.929158,281,0.013423,1202,0.057419,20934
877df1765ad8440c81293f4943d1f4f44485ba0f,2023-02-19,19549,0.929400,282,0.013407,1203,0.057193,21034
a7c7363a825e176ae25f5f69cacfff0880b23e80,2023-02-26,19574,0.929484,281,0.013343,1204,0.057173,21059
d92ec2f2812c76b23aab778e26708cf353542ae9,2023-03-05,19745,0.930183,280,0.013191,1202,0.056626,21227
7001cc68b6d5785a8dd6aa202d4acbb2ea9364e5,2023-03-12,19749,0.929146,288,0.013550,1218,0.057304,21255
d7b4ecdb4c1a845690d943f8b8d883e065081eb9,2023-03-19,19761,0.928095,291,0.013667,1240,0.058238,21292
9b58148641262b014356353ebe418c68011be029,2023-03-26,19783,0.926431,291,0.013627,1280,0.059942,21354
f0c8cb44a4d912263025616bc921c011fcb1f0b4,2023-04-02,19921,0.925697,318,0.014777,1281,0.059526,21520
c0a19ef082327cb63b8afbadea784dcbb4f6bf5d,2023-04-09,19940,0.925505,326,0.015131,1279,0.059364,21545
2d25ea429c359d14955ee44baeeb5778cc56cc7d,2023-04-16,20007,0.925993,329,0.015227,1270,0.058780,21606
4502de61f24a5d50a2eb8fdd073162fb939b1e2e,2023-04-23,20039,0.926530,321,0.014842,1268,0.058628,21628
3b3c7ef1f74d15471da482ca9b3720020c9f85f1,2023-04-30,20057,0.926977,325,0.015021,1255,0.058002,21637
ed0f0204b2c901be006a8441ea4d392a89aba77e,2023-05-07,20086,0.927117,325,0.015001,1254,0.057881,21665
5585fbbfd06b4be6d6286d89c705ede1dec090d5,2023-05-14,20308,0.927899,327,0.014941,1251,0.057160,21886
7b3f571fc8e3fbb3fefc30ebe53ad074c30653a8,2023-05-21,20323,0.927864,326,0.014884,1254,0.057252,21903
5c959d0fa745618ebee337ac2a21d22a6ec3a6a8,2023-05-28,20333,0.927854,325,0.014831,1256,0.057315,21914
65bce4d9f9302bc798717d73548bbe5ceb802151,2023-06-04,20356,0.928099,326,0.014863,1251,0.057037,21933
e8c207589d431c00b5f1a8175f391020323a3d27,2023-06-11,20394,0.928266,326,0.014838,1250,0.056896,21970
0d165fba93f69b3d3f53478d0f0c6c7a58778e7e,2023-06-18,20422,0.928104,319,0.014497,1263,0.057399,22004
01d5d6807f1026bf2fea1846a156e3e09f84c098,2023-06-25,20433,0.928013,320,0.014534,1265,0.057453,22018
a919a16898e7219fdd26bdfe33a9959e7156d59d,2023-07-02,20478,0.927992,322,0.014592,1267,0.057416,22067
2986ba899f5ee374008c501e26fb653147ed7891,2023-07-09,20532,0.928504,316,0.014290,1265,0.057206,22113
093e9204183790558921c968034c547b41ebef3a,2023-07-16,20577,0.928607,322,0.014531,1260,0.056862,22159
fdfea4c4ed0d31494fcb3633c26290f4eba9d2af,2023-07-23,21341,0.931596,309,0.013489,1258,0.054915,22908
6b903e210462f7c1e428e0ded7e690d315e1f7a1,2023-07-30,21364,0.932112,311,0.013569,1245,0.054319,22920
a21eb92b855f91e12d3161dc8fc5c8a4e17ee951,2023-08-06,21637,0.932790,312,0.013451,1247,0.053759,23196
19c042ddf80533ba7a615b424dedf9647ca65b0f,2023-08-13,21887,0.933507,312,0.013307,1247,0.053186,23446
95a1a819dffa833bdd7a47f272da7ee4ff3260c8,2023-08-20,22853,0.937059,311,0.012752,1224,0.050189,24388
28fdf6cc16aee56fdc17a31701b90ace6e512481,2023-08-27,23477,0.939193,302,0.012081,1218,0.048726,24997
9d2e6323775371ab0ccaec0fc1df3b50335c41ea,2023-09-03,24756,0.939863,368,0.013971,1216,0.046166,26340
2eb6df537c36da8bf8e81ff698421f6fb1bfd1ab,2023-09-10,24775,0.939515,378,0.014334,1217,0.046151,26370
9b78699744b0c4c8af28820cc4f0d59b9d317ead,2023-09-17,24784,0.939179,392,0.014855,1213,0.045966,26389
35fd25af9bbcce84908101a9f487ba106a8d6df7,2023-09-24,24808,0.939163,395,0.014954,1212,0.045883,26415
337dbf6867597b6e3b72b0bdb2152a42a9f41dbc,2023-10-01,24838,0.935377,402,0.015139,1314,0.049484,26554
f4e8baf3806e79d7111d2943859865ae4ee0b59d,2023-10-10,24869,0.934503,425,0.015970,1318,0.049527,26612
d2923babf3ac44cb6faa88317f77c98f3016820d,2023-10-15,24879,0.934352,429,0.016111,1319,0.049536,26627
8ca7ccbf0dad63d75637ffdc6a5105eb9a4a4673,2023-10-22,25018,0.934449,431,0.016098,1324,0.049453,26773
c03a44f7555768fcb8614883eb06b11b759ba1ca,2023-10-29,25131,0.934481,432,0.016064,1330,0.049455,26893
482685697719386ca3505e8beca2398f93aff08f,2023-11-05,25205,0.935528,405,0.015032,1332,0.049440,26942
09b19cf8dabdcfeb7a79b0d69c46febf68a53639,2023-11-12,25217,0.935626,407,0.015101,1328,0.049273,26952
b7abea0fd6a146563830db1dc4ddd0cceb6fcf1c,2023-11-19,25240,0.935681,407,0.015088,1328,0.049231,26975
513bf164592e2b44e3e556cc5099a19bd6977790,2023-11-26,25271,0.935755,408,0.015108,1327,0.049137,27006
2c9ac9ab20c76abe570ff83f8746fa089fea3047,2023-12-03,25279,0.935913,405,0.014994,1326,0.049093,27010
2e11caff39d502775d7c652972a441f5da3d9eec,2023-12-10,25298,0.936027,401,0.014837,1328,0.049136,27027
6ab242609daec00e8bd54f7bff54557c92695724,2023-12-17,25459,0.937578,363,0.013368,1332,0.049054,27154
0d13d095420861022e68e87ceebd5e037e12a8b3,2023-12-24,25488,0.937817,357,0.013136,1333,0.049047,27178
9d148d08be9d77781e8103915b1f498b03fd3dd2,2023-12-31,25438,0.937703,355,0.013086,1335,0.049211,27128
25bcf4eda05b501758b11a53823867dc500ac7d1,2024-01-07,25473,0.937990,349,0.012851,1335,0.049159,27157


==> pog-status.csv <==
hash,date,stored,missing,unknown,total
ee3ce0d71d51d0b93d91a8ef1c82e8d233a74b33,2019-05-05,6313,1879,618,8810
152030ffdf548527d32458c5f3fbc98700aa7e69,2019-05-12,6354,1848,650,8852
1d86b05618a063378d7ffc89a9b4c33dd65a760c,2019-05-19,6379,1842,643,8864
f3addff21c074e3f655d2108be6a21b93f598498,2019-05-26,6398,1840,647,8885
1a2fa342f0eac9aea5f16d0bb660fdf89bc9651e,2019-06-02,6410,1838,649,8897
c447eb4d1d7c222a68b1fd2397e01ff56a473e62,2019-06-10,6441,1824,651,8916
86c05c4465dee12f140baff107dab1816214305b,2019-06-16,6465,1821,654,8940
a37cbc4cbda2c1850e38bc7d14d70cc3a266a8fb,2019-06-23,6516,1819,655,8990
e79281be105b16153c375af5506db31fd1e32698,2019-07-03,6586,1811,649,9046
079c93e1c1dd93639417095000d5e56d8db62d61,2019-07-07,6603,1811,650,9064
041e03847beda7fd9cfb92f87db14c5b33179f29,2019-07-14,6641,1802,649,9092
e6df9c7e85ea48765c152b27c88ba30c50c92bb2,2019-07-21,6674,1803,647,9124
7e5eda0c08112963be08ebe0c62eed651749e0a1,2019-07-28,6715,1810,648,9173
ac6b78488faa80a83e85ee38e4a701d9c3c90c46,2019-08-04,6753,1806,649,9208
c91364d36cf6c8fc4c696d151eb9fca7832cf898,2019-08-11,6809,1806,651,9266
37d40fa509cbbe48a1d7db1291338d7ccaeae830,2019-08-18,6840,1809,677,9326
3d76112769d2149e81b7cc774d859469d1f1909e,2019-08-25,6870,1812,680,9362
1719f4f1e3aba3af60b5f7e63b8db529ef777af5,2019-09-01,6909,1825,731,9465
37ecf2d905e6afc555150ffe51095415a0d27b89,2019-09-08,6981,1819,766,9566
991c44109f92aef099b3ec50501c7cd08978c793,2019-09-15,7019,1805,767,9591
ee0a392fa001b3e3aea05150dd985b59fb7e5e3b,2019-09-22,7074,1812,806,9692
52e62bbd76b06d754f409c0f277b80e6208fe152,2019-09-29,7115,1802,806,9723
5a54baf67cfb91ad5062a4a061bc6d083096f9d8,2019-10-06,7162,1795,805,9762
b51c402f23e77a17c564a035887e55b61ef7aecf,2019-10-13,7239,1738,809,9786
7757f44044926d1aaa3a9520c5ee6f841d68f58e,2019-10-20,7290,1723,809,9822
632c6f2e6e25da2ab335a9f3592956221bc742ed,2019-11-10,7400,1629,797,9826
cf9dad6c87bab87bc25e80b321158b0328db0d8a,2019-11-17,7460,1605,801,9866
68c47474bc8bc633fa3b13610d4f700891067bbc,2019-11-24,7786,1353,802,9941
0b4ced58c04004a3751c8b84b10b8a92c5289ad9,2019-12-01,7833,1320,803,9956
add773c37a10e2c900fcfaff745e095b7fe96fbb,2019-12-08,7886,1317,803,10006
4fb8e2744a62a7124521f8fa7fb160fa56e5d41d,2019-12-15,8056,1313,800,10169
630a4b77d6c6eaa32889408331c1b79b273b24b6,2019-12-22,8099,1516,634,10249
34085eabccb8a0ca280f8d1605fdf369a94dd88a,2019-12-29,8146,1524,630,10300
85ad4ffb25c941a2a37cb4af839de9ac141c8253,2020-01-05,8324,1626,773,10723
8dc2af3ba541141d8320e860cec31090d5b69dc0,2020-01-12,8402,1589,767,10758
2d4b248857f2758f545a1399969f372d1b717f55,2020-01-19,8442,1578,780,10800
99b23feeb9d06f07b4a04af624a69ed12637b112,2020-01-26,8520,1568,794,10882
3d0c79186c6fb5346cbe20115a4fde19bc678134,2020-02-02,8562,1564,790,10916
5998ac14f376194d3878f918cb9e04a6ff599d77,2020-02-09,8631,1564,815,11010
3c6aca4232d1a3638ec962bc7afe9121626c43ec,2020-02-16,8736,1570,854,11160
6634b29f501764f542e3a5fc91bb691ef18b5702,2020-02-23,8842,1560,873,11275
1d9b4664e30ce3f79606bf1167a2fca9bf4abba2,2020-03-01,8962,1567,939,11468
5fdc5b2d57d2e7ab04dbaf9c85e7f34eebe81495,2020-03-08,9024,1545,933,11502
77386648da9c6bd0601d389ddb94ddba088d8b87,2020-03-15,9095,1510,929,11534
405c0c947cfd59d7bfb81052545cd635970d2d0c,2020-03-22,9175,1519,941,11635
07ce7ae531d58a799eec3e9113c794b717deee8f,2020-03-29,9229,1518,938,11685
4da6de3e675bd8c79320b40c62b93eea7378d273,2020-04-05,9378,1465,939,11782
1518b4bceb9955ed6d94432d651b7a2a9f3052e1,2020-04-12,9431,1456,942,11829
fafe2343c29bcb02fcee79558fbd8ae2ba2c1214,2020-04-19,9470,1453,940,11863
9b7e41f2d720b2a5da0d52dea6e2017d2851a640,2020-04-26,9527,1431,943,11901
1463079a2dc855df2274a2429dd48adc4d31ffdb,2020-05-03,9705,1429,959,12093
ccc9240664b5ecded499111ba6c5d9bbd4e7241f,2020-05-10,9928,1337,994,12259
d308bc01e171f327084bfaa9fe79fb31fe662669,2020-05-17,9984,1310,991,12285
dfc426582f7e5a34a89015663cadbad3829f55e5,2020-05-24,10064,1271,993,12328
776ecaaa0fb7201ae34653aa4c33e240b6d7b901,2020-05-31,10149,1245,993,12387
ecbde6505cd12025d7fe92c2c9a56b969ff3cb8e,2020-06-07,10203,1218,992,12413
d291b454bd402c88eed1464a1dfa058a2f663874,2020-06-14,10665,796,995,12456
f6c6970e0dbebb7cac679f46656c2655dfe532c2,2020-06-21,10723,786,1001,12510
ea33de6d704f30b3c827877173c513f6fce22f1e,2020-06-28,10870,729,997,12596
4cd05788b548d60154f365542fd9446ac4bcfd9f,2020-07-05,10957,699,1004,12660
ea4915a74bc4c03495d4910c1e32a92c790b6626,2020-07-12,11068,681,1003,12752
7ffec020aec9ccbc531d24e65acd93e9f3962f9f,2020-07-19,11216,663,1022,12901
ce9c5bb79c3208162bb87c1bcbc90464601d28ba,2020-07-26,11316,640,1028,12984
95c9785b428bd332644de201c7f9ac7e8f4cd72f,2020-08-02,11368,624,1028,13020
cb97d076491495aa956dbff93679a51cc5708010,2020-08-09,11430,613,1027,13070
ee3be810d6f5721dce037c5d71c823335f9a6abb,2020-08-16,11538,587,1031,13156
dc12a37a0d70bd56a5fac59af5a5196d6b525482,2020-08-23,11681,563,1021,13265
73a3085e346f7e6286acdc3e7b0ea3194ff0c317,2020-08-30,11733,551,1020,13304
10ba62ec63f80044c8652a9869f13585f2014ebe,2020-09-06,11783,526,1018,13327
a3f6f27bbc87d3ae169323a419916e50dd379790,2020-09-13,11876,511,1018,13405
4d82e8e5c5f7e43dbaf5d009697915717d15b155,2020-09-20,11910,502,1027,13439
59223c5bc6816962b95d51fb2e8b7edd91c7fa95,2020-09-27,11942,500,1126,13568
cdcbb42aa398f697dfe86563b98bddc3cb3d525a,2020-10-04,11948,503,1036,13487
34d436a4082b5c5f23b00e13eb8e5a92d957d704,2020-10-11,11985,510,1036,13531
4d405914ed02bd5672d5527cf4fa6e529e7faab6,2020-10-18,12127,525,1063,13715
2e99651911e21df580ca608889f050763305159d,2020-10-25,12167,524,1065,13756
f445bc65764ffad2ae9f3b382ddb8feb4eeea2fb,2020-11-01,12191,527,1061,13779
d4dbcb81bc6abb27217fe5ec65a584a7a08ab196,2020-11-08,12235,523,1062,13820
81643c4cf3e61f5a98b92a72a92c230f5e7ca905,2020-11-15,12266,520,1062,13848
eeee65076e3199c778b177e06de3aae7696dbb9f,2020-11-22,12316,509,1061,13886
60a10a11819891d3d91e371364bbdcfab2449ebe,2020-11-29,12388,507,1068,13963
937bc5841429f40a64e6b25d5d4c2fe3276789f1,2020-12-06,12509,509,1074,14092
1adeb744560af94687eb7c3780c7145c52674070,2020-12-13,12623,498,1086,14207
f9978346e73359ac1d8b88c9ed874edc7225582b,2020-12-20,12678,497,1094,14269
5aae614868b8a7e3097ae70f6024352aa5c8de21,2020-12-27,12690,497,1096,14283
78a9cfa33e66c5647cea66980d83f49a43e27f60,2021-01-03,12820,464,1100,14384
9f829da86fceb78cc6fedfd30ee42071d3e402c4,2021-01-10,13009,462,1113,14584
23b8af7962114d80552f09ff2adc4c2f4eabf0f5,2021-01-17,13042,462,1118,14622
d94f7530434fe3efd61b7d3301eff7501ae044f6,2021-01-24,13103,459,1119,14681
a20b4f07bf90efa21acd035d9830bd8f4bf4240d,2021-01-31,13160,466,1115,14741
bf645c7fb158913305a884128131d17bdf29774e,2021-02-07,13331,453,1119,14903
6941dbf958a2294e0a058af3498df9c46a6a1e50,2021-02-15,13513,475,1197,15185
c7be46b7d754cbf0d0526b5d8a9d1ecee64b6154,2021-02-21,13611,463,1198,15272
20b5cf8304ef2c0fd16515f289ff0d5a21c7a96f,2021-03-01,13657,463,1199,15319
6bf49dfa2606071fcd023f5487b7798fa2383a5e,2021-03-07,13704,461,1204,15369
92d0949a268fe8479af5851d5bb3733e207a5c81,2021-03-14,13811,449,1204,15464
ba0dc1dbc150a95746ffb89596862533e533c2c9,2021-03-21,13894,443,1204,15541
ac6e19b08259f2085ae4757bf4efb095fbdd23e9,2021-03-28,13935,434,1205,15574
dda88cda120d75f7d139e54367c0d76e574091dc,2021-04-04,14030,414,1206,15650
280cfe63bdd6eb4dd5460385e7918e0808ffe511,2021-04-11,14060,422,1204,15686
da28f04a5fa2dba2e153c3af0908ab76c98b6811,2021-04-18,14108,417,1208,15733
860d28da6ef850d0c191d756d0804fef03f8e778,2021-04-25,14136,413,1210,15759
1b792e8b5275dc010c53d91062082340431204f2,2021-05-02,14172,415,1211,15798
cbb704b21eb319f4943f1e01f6c2785a8b7db349,2021-05-09,14259,412,1209,15880
860ca285b64ea22441a72c26c4715ccfc28a5b9f,2021-05-16,14306,406,1210,15922
d49402ab45486347cddfd000951a69f0c872cfda,2021-05-23,14343,406,1212,15961
d7d6c9e4e697c33634c89628d10995d0f070db96,2021-05-30,14439,413,1211,16063
d1e7b50dbf58c59c100f1bf5a7ea735daa3a203f,2021-06-06,14607,393,1208,16208
335f7668d43f4992148fe133dfa390b81056ebc6,2021-06-13,14748,370,1210,16328
dcd94ee855fa03596a8e84b7cffe1344bb6206ef,2021-06-20,14931,357,1215,16503
1afffdaa63d34a810943aa5a6b8cc03d42cc3bd2,2021-06-27,14990,354,1212,16556
243d74579d2afdcad1f709909a3ac149475b3e23,2021-07-04,15022,351,1212,16585
5c3489a3f7f33293dfdaff23374d93a01c838968,2021-07-11,15100,353,1213,16666
59d20bcfcc92e51fb451001ed52b21f6daf8013c,2021-07-18,15154,345,1220,16719
45881ea747bbff8f4819100264f70958f454090f,2021-07-25,15198,343,1220,16761
c8bcef2598c9cee91f2f48d78259c53bdaf27a60,2021-08-01,15266,340,1220,16826
aa816708b278cafd86b11c3f3ddcdf7b9930713e,2021-08-08,15312,338,1223,16873
ee467c853a184a7768ac171840357afde49c10e3,2021-08-15,15339,339,1221,16899
9e3b68203cba2b1bd96e524d3ae9dfc3336a72f7,2021-08-22,15365,334,1221,16920
0bc5448cf14c2f61eb591d47a5422fda638f08fc,2021-08-29,15480,294,1222,16996
19c3ca02073ea4d540d98a7bfafbed744f1cb637,2021-09-05,15509,293,1222,17024
ca23fd62f17fefcbac2aa48b4718245ab0209032,2021-09-12,15581,292,1224,17097
68fc1b405e6502dcd73e765d0822ad6208886310,2021-09-19,15624,293,1229,17146
47140fbf7217014e8811d30990b78a9fa888df45,2021-09-26,15833,293,1229,17355
080ba97652b471c4836dd7e37f4dc72e5e358870,2021-10-03,15965,297,1225,17487
7c3f28fdc4edc00f66801cd51a5ba08eee44f77f,2021-10-10,16056,288,1224,17568
258a27eea9aab4f8af995f95743ccd264b5efcb5,2021-10-17,16112,293,1223,17628
9c3b2cf0b3328a08d026dbbf4fea4c26eafc67ef,2021-10-24,16161,285,1223,17669
9f2c5e901e988b575d487629976d2d14be4ed61d,2021-10-31,16186,286,1322,17794
b11badfb4cd8124f2f467697cf2a4d15e7f20b19,2021-11-07,16247,306,1326,17879
7f7f739e235548ec2f9337b0ec1ef976a1437b30,2021-11-14,16318,314,1347,17979
348f1f7cb5e0a37f66268c4204777238f26ae947,2021-11-21,16410,307,1343,18060
f43a7838716b80e439d1d94c00da6880d6f2893f,2021-11-28,16460,294,1342,18096
030d9b261fc81cf8047cc8f4dfd1f8e59e1fd3b7,2021-12-05,16512,288,1245,18045
ab82bed5d14a57d95d278646efe9f930d12fc2ff,2021-12-12,16585,288,1248,18121
2607ff0b9c72f032da4f6bc6644c671f0553178e,2021-12-19,16653,288,1232,18173
fb95b755e2adfda90d4c8568e0d2c5eacea35d42,2021-12-30,16800,286,1234,18320
2c6dfeac6459901b500a81a1d733a48993792a11,2022-01-02,16847,280,1236,18363
195bb1fb9d55d8e5187d669c63a3cde747fc5f64,2022-01-09,16868,276,1239,18383
0891ac16d0c7eec2c5f0dfddfcc90f92927c8d96,2022-01-16,16967,277,1241,18485
d25a4e49d7c908ac6c2ae46b36778b5930ffbbf3,2022-01-23,17188,276,1263,18727
090e92581611bab97cfdc0b45cc224a3b3736beb,2022-01-30,17319,277,1270,18866
7c9ad54b0616112c7eea6dd02379616aef206490,2022-02-06,17349,275,1271,18895
9749fb2c3f2eb6e816d68bb9ed8ad29fea46ef2d,2022-02-13,17392,275,1275,18942
1a8b7257a6d657f145520ed67e2faa6f6174a84b,2022-02-20,17437,275,1273,18985
31ecd80db714abfc3ef536b458fc4c1ed778d3c6,2022-02-27,17470,274,1272,19016
78ff328d25eee0c75305efed58484ac2381e1766,2022-03-06,17574,276,1275,19125
1a36fb51a84fadf578151c614da9c9e420bbdff2,2022-03-13,17594,277,1278,19149
0d216771704bb93f72a0ef4d22f7af52df97b5de,2022-03-20,17618,277,1277,19172
2344fb10972a4cefead8e7aa3e0b807da4cf4570,2022-03-27,17629,277,1279,19185
7902d17bc877993936ae0c575bca3bac5d2e1f7f,2022-04-03,17641,277,1278,19196
2299d2c896cbd865a7f27d83f793c783e1211dfe,2022-04-10,17675,277,1278,19230
e5174200c4d78358e22e889da2b53dc06c202003,2022-04-17,17730,278,1279,19287
d13c7e905c0cd4ecc47df5b160b76d60a7639559,2022-04-24,17740,278,1280,19298
7b9ee58925406f5d608fca06db5479e16970dc91,2022-05-01,17765,285,1280,19330
fc7fc13716c9be03e2123b09d629c2e5e1328330,2022-05-08,17799,288,1279,19366
de68877a517ba058f67086d444d7265c9c803679,2022-05-15,17904,293,1294,19491
ad07af353877f8f438d92b04eeb4955f077ca499,2022-05-22,17959,292,1297,19548
926fcb488b756fb5d6c4c129c4348650919e5835,2022-05-29,17984,293,1295,19572
62da327848311a75723f16642c20d2925919237e,2022-06-05,17917,266,1273,19456
75eae3fd78abe3037b0e831958cfa667cc87f0b8,2022-06-12,17940,266,1275,19481
77db24ff5ba50c1169642a849211d558668487aa,2022-06-19,17985,275,1276,19536
08a2a72a124f21fffaee45d0c71aa34cf49b8d70,2022-06-26,18010,276,1276,19562
c145e51844bf52eb77cdc969a0fe30a48755b29e,2022-07-03,18092,268,1278,19638
13c73ccd902c55ef859cf2b8a5f96d93007892d8,2022-07-10,18140,268,1283,19691
8d7fdbe261e32a63df8c47f06b1a43095b6084c7,2022-07-17,18160,266,1278,19704
c5a80784e2a08f676e2f49cbdab1f81db8d7dbb6,2022-07-24,18191,259,1280,19730
0565cde6892c4fcc503a86227e366d3500040076,2022-07-31,18237,259,1281,19777
bb5afc5b9ebcea94bc083f14fbc83cab9f86adfe,2022-08-07,18325,271,1283,19879
ca8c7a36dfbefd66841a2a6df4c9e44ba525c3e0,2022-08-14,18380,271,1285,19936
b8f2eb286ec52c97048e23d326d94ae5772797e8,2022-08-21,18396,274,1286,19956
8df29c26ba184874561c67e48f69fd3526156516,2022-08-28,18440,277,1285,20002
13cc34188ab4bde31f8c74d25d40d9adffbaa582,2022-09-04,18476,284,1286,20046
072cc8d1415a2abf66b36249c61658a828dead88,2022-09-11,18583,274,1287,20144
373731737fbe082e5e684eae78629df16e3fd61b,2022-09-18,18647,269,1288,20204
2e0fa826c9a7bbb159fb4fae38a7de10fe66d8bc,2022-09-25,18717,271,1392,20380
ae221813745783ef1b7eee47561a2208cd5ad512,2022-10-02,18766,272,1295,20333
79358a99cd46a27fdc716309ccee2596483ab9af,2022-10-09,18805,271,1297,20373
270eb27b20b4d1e024553a017f479556ee0b8ded,2022-10-16,18865,267,1283,20415
dbc9a9a81b3e2c55cf16d8d7f59fab88163cdb8b,2022-10-23,18904,269,1278,20451
63bf06013820aa26aca7dc8f18cb79403b94e9a5,2022-10-30,18696,269,1203,20168
a6c90c293d5b0c77d3e1e967546fe0aadc53a102,2022-11-06,18751,274,1205,20230
c4025af8c11c3e9ea0c2747b6c475c916fb61d80,2022-11-13,18775,273,1205,20253
ac09fcb955e9358c330d728693759ca1a2e20542,2022-11-20,18814,273,1203,20290
c4618ca13f1cefeb1dbfe619ca09f32925b84732,2022-11-27,18999,274,1205,20478
a4d52f07d7fd0e4d9997b3021192685d4a3b0b71,2022-12-04,19138,268,1206,20612
0ce1f82e5aaac951b21d579eb46bf75cfe6713c0,2022-12-11,19126,268,1205,20599
2472015c36f333657c5a223150e3e809f01ad1af,2022-12-18,19184,270,1205,20659
860e949896b1a9ae5427f4cf9fa690fdcaae48a0,2022-12-25,19226,269,1208,20703
87cc524f52b65f7f12c9b87d25b467772e357cab,2023-01-01,19253,270,1208,20731
db3fdbbdfee9d412053cc9538ad76abee7c2cb89,2023-01-08,19283,271,1209,20763
a98145ec04d5c3f8f2ef430555cde5eccfbd3875,2023-01-15,19307,275,1208,20790
bbc8f4c29ed9efc1240c3d153fb234d7a79930fd,2023-01-22,19331,276,1208,20815
bea22409682f6d1947de7d92f264aad822c2e68c,2023-01-29,19367,278,1207,20852
139c9a53cb19a97947aa6998eae953a4f32d3c3e,2023-02-05,19397,280,1202,20879
4a6f64ab2afff761eb233e7ca6110d9e8acf8f32,2023-02-12,19451,281,1202,20934
877df1765ad8440c81293f4943d1f4f44485ba0f,2023-02-19,19549,282,1203,21034
a7c7363a825e176ae25f5f69cacfff0880b23e80,2023-02-26,19574,281,1204,21059
d92ec2f2812c76b23aab778e26708cf353542ae9,2023-03-05,19745,280,1202,21227
7001cc68b6d5785a8dd6aa202d4acbb2ea9364e5,2023-03-12,19749,288,1218,21255
d7b4ecdb4c1a845690d943f8b8d883e065081eb9,2023-03-19,19761,291,1240,21292
9b58148641262b014356353ebe418c68011be029,2023-03-26,19783,291,1280,21354
f0c8cb44a4d912263025616bc921c011fcb1f0b4,2023-04-02,19921,318,1281,21520
c0a19ef082327cb63b8afbadea784dcbb4f6bf5d,2023-04-09,19940,326,1279,21545
2d25ea429c359d14955ee44baeeb5778cc56cc7d,2023-04-16,20007,329,1270,21606
4502de61f24a5d50a2eb8fdd073162fb939b1e2e,2023-04-23,20039,321,1268,21628
3b3c7ef1f74d15471da482ca9b3720020c9f85f1,2023-04-30,20057,325,1255,21637
ed0f0204b2c901be006a8441ea4d392a89aba77e,2023-05-07,20086,325,1254,21665
5585fbbfd06b4be6d6286d89c705ede1dec090d5,2023-05-14,20308,327,1251,21886
7b3f571fc8e3fbb3fefc30ebe53ad074c30653a8,2023-05-21,20323,326,1254,21903
5c959d0fa745618ebee337ac2a21d22a6ec3a6a8,2023-05-28,20333,325,1256,21914
65bce4d9f9302bc798717d73548bbe5ceb802151,2023-06-04,20356,326,1251,21933
e8c207589d431c00b5f1a8175f391020323a3d27,2023-06-11,20394,326,1250,21970
0d165fba93f69b3d3f53478d0f0c6c7a58778e7e,2023-06-18,20422,319,1263,22004
01d5d6807f1026bf2fea1846a156e3e09f84c098,2023-06-25,20433,320,1265,22018
a919a16898e7219fdd26bdfe33a9959e7156d59d,2023-07-02,20478,322,1267,22067
2986ba899f5ee374008c501e26fb653147ed7891,2023-07-09,20532,316,1265,22113
093e9204183790558921c968034c547b41ebef3a,2023-07-16,20577,322,1260,22159
fdfea4c4ed0d31494fcb3633c26290f4eba9d2af,2023-07-23,21341,309,1258,22908
6b903e210462f7c1e428e0ded7e690d315e1f7a1,2023-07-30,21364,311,1245,22920
a21eb92b855f91e12d3161dc8fc5c8a4e17ee951,2023-08-06,21637,312,1247,23196
19c042ddf80533ba7a615b424dedf9647ca65b0f,2023-08-13,21887,312,1247,23446
95a1a819dffa833bdd7a47f272da7ee4ff3260c8,2023-08-20,22853,311,1224,24388
28fdf6cc16aee56fdc17a31701b90ace6e512481,2023-08-27,23477,302,1218,24997
9d2e6323775371ab0ccaec0fc1df3b50335c41ea,2023-09-03,24756,368,1216,26340
2eb6df537c36da8bf8e81ff698421f6fb1bfd1ab,2023-09-10,24775,378,1217,26370
9b78699744b0c4c8af28820cc4f0d59b9d317ead,2023-09-17,24784,392,1213,26389
35fd25af9bbcce84908101a9f487ba106a8d6df7,2023-09-24,24808,395,1212,26415
337dbf6867597b6e3b72b0bdb2152a42a9f41dbc,2023-10-01,24838,402,1314,26554
f4e8baf3806e79d7111d2943859865ae4ee0b59d,2023-10-10,24869,425,1318,26612
d2923babf3ac44cb6faa88317f77c98f3016820d,2023-10-15,24879,429,1319,26627
8ca7ccbf0dad63d75637ffdc6a5105eb9a4a4673,2023-10-22,25018,431,1324,26773
c03a44f7555768fcb8614883eb06b11b759ba1ca,2023-10-29,25131,432,1330,26893
482685697719386ca3505e8beca2398f93aff08f,2023-11-05,25205,405,1332,26942
09b19cf8dabdcfeb7a79b0d69c46febf68a53639,2023-11-12,25217,407,1328,26952
b7abea0fd6a146563830db1dc4ddd0cceb6fcf1c,2023-11-19,25240,407,1328,26975
513bf164592e2b44e3e556cc5099a19bd6977790,2023-11-26,25271,408,1327,27006
2c9ac9ab20c76abe570ff83f8746fa089fea3047,2023-12-03,25279,405,1326,27010
2e11caff39d502775d7c652972a441f5da3d9eec,2023-12-10,25298,401,1328,27027
6ab242609daec00e8bd54f7bff54557c92695724,2023-12-17,25459,363,1332,27154
0d13d095420861022e68e87ceebd5e037e12a8b3,2023-12-24,25488,357,1333,27178
9d148d08be9d77781e8103915b1f498b03fd3dd2,2023-12-31,25438,355,1335,27128
25bcf4eda05b501758b11a53823867dc500ac7d1,2024-01-07,25473,349,1335,27157


==> pog-types-dl-rel.csv <==
commit,date,tar-gz,tar-gz-rel,tar-xz,tar-xz-rel,tar-bz2,tar-bz2-rel,tar,tar-rel,zip,zip-rel,text,text-rel,other,other-rel,total
ee3ce0d71d51d0b93d91a8ef1c82e8d233a74b33,2019-05-05,4722,0.688639,805,0.117398,648,0.094502,23,0.003354,176,0.025667,463,0.067522,20,0.002917,6857
152030ffdf548527d32458c5f3fbc98700aa7e69,2019-05-12,4745,0.689680,806,0.117151,647,0.094041,23,0.003343,177,0.025727,462,0.067151,20,0.002907,6880
1d86b05618a063378d7ffc89a9b4c33dd65a760c,2019-05-19,4744,0.689535,807,0.117297,646,0.093895,23,0.003343,177,0.025727,463,0.067297,20,0.002907,6880
f3addff21c074e3f655d2108be6a21b93f598498,2019-05-26,4755,0.689730,806,0.116913,647,0.093850,23,0.003336,181,0.026255,462,0.067015,20,0.002901,6894
1a2fa342f0eac9aea5f16d0bb660fdf89bc9651e,2019-06-02,4756,0.689475,808,0.117135,650,0.094230,22,0.003189,181,0.026239,461,0.066831,20,0.002899,6898
c447eb4d1d7c222a68b1fd2397e01ff56a473e62,2019-06-10,4751,0.688251,809,0.117195,660,0.095611,22,0.003187,181,0.026220,460,0.066638,20,0.002897,6903
86c05c4465dee12f140baff107dab1816214305b,2019-06-16,4759,0.688612,809,0.117060,661,0.095645,20,0.002894,181,0.026190,461,0.066705,20,0.002894,6911
a37cbc4cbda2c1850e38bc7d14d70cc3a266a8fb,2019-06-23,4778,0.688870,810,0.116782,664,0.095732,20,0.002884,182,0.026240,462,0.066609,20,0.002884,6936
e79281be105b16153c375af5506db31fd1e32698,2019-07-03,4793,0.689045,813,0.116878,665,0.095601,21,0.003019,182,0.026164,462,0.066417,20,0.002875,6956
079c93e1c1dd93639417095000d5e56d8db62d61,2019-07-07,4798,0.689269,813,0.116794,665,0.095532,21,0.003017,182,0.026146,462,0.066370,20,0.002873,6961
041e03847beda7fd9cfb92f87db14c5b33179f29,2019-07-14,4805,0.689581,815,0.116963,665,0.095436,21,0.003014,182,0.026119,460,0.066016,20,0.002870,6968
e6df9c7e85ea48765c152b27c88ba30c50c92bb2,2019-07-21,4815,0.689630,817,0.117015,665,0.095245,21,0.003008,182,0.026067,462,0.066170,20,0.002865,6982
7e5eda0c08112963be08ebe0c62eed651749e0a1,2019-07-28,4831,0.687589,818,0.116425,666,0.094791,21,0.002989,182,0.025904,488,0.069456,20,0.002847,7026
ac6b78488faa80a83e85ee38e4a701d9c3c90c46,2019-08-04,4844,0.687775,818,0.116144,667,0.094704,21,0.002982,182,0.025841,491,0.069715,20,0.002840,7043
c91364d36cf6c8fc4c696d151eb9fca7832cf898,2019-08-11,4851,0.686624,820,0.116065,667,0.094409,21,0.002972,181,0.025619,504,0.071338,21,0.002972,7065
37d40fa509cbbe48a1d7db1291338d7ccaeae830,2019-08-18,4897,0.688361,825,0.115969,666,0.093618,21,0.002952,182,0.025583,502,0.070565,21,0.002952,7114
3d76112769d2149e81b7cc774d859469d1f1909e,2019-08-25,4905,0.688035,827,0.116005,667,0.093562,21,0.002946,182,0.025530,505,0.070837,22,0.003086,7129
1719f4f1e3aba3af60b5f7e63b8db529ef777af5,2019-09-01,4985,0.691113,828,0.114793,670,0.092888,21,0.002911,182,0.025232,505,0.070012,22,0.003050,7213
37ecf2d905e6afc555150ffe51095415a0d27b89,2019-09-08,5058,0.694303,827,0.113521,671,0.092107,21,0.002883,182,0.024983,504,0.069183,22,0.003020,7285
991c44109f92aef099b3ec50501c7cd08978c793,2019-09-15,5062,0.694281,826,0.113290,671,0.092031,22,0.003017,183,0.025099,505,0.069263,22,0.003017,7291
ee0a392fa001b3e3aea05150dd985b59fb7e5e3b,2019-09-22,5121,0.695599,828,0.112469,672,0.091280,20,0.002717,195,0.026487,504,0.068460,22,0.002988,7362
52e62bbd76b06d754f409c0f277b80e6208fe152,2019-09-29,5120,0.695369,834,0.113269,672,0.091267,19,0.002580,196,0.026620,500,0.067907,22,0.002988,7363
5a54baf67cfb91ad5062a4a061bc6d083096f9d8,2019-10-06,5119,0.692599,835,0.112975,698,0.094439,20,0.002706,196,0.026519,501,0.067785,22,0.002977,7391
b51c402f23e77a17c564a035887e55b61ef7aecf,2019-10-13,5120,0.693016,842,0.113969,697,0.094342,19,0.002572,196,0.026530,491,0.066459,23,0.003113,7388
7757f44044926d1aaa3a9520c5ee6f841d68f58e,2019-10-20,5128,0.693067,843,0.113934,700,0.094607,19,0.002568,196,0.026490,490,0.066225,23,0.003109,7399
632c6f2e6e25da2ab335a9f3592956221bc742ed,2019-11-10,4997,0.688008,848,0.116756,698,0.096104,19,0.002616,194,0.026711,484,0.066639,23,0.003167,7263
cf9dad6c87bab87bc25e80b321158b0328db0d8a,2019-11-17,4989,0.686906,852,0.117307,698,0.096104,19,0.002616,196,0.026986,486,0.066914,23,0.003167,7263
68c47474bc8bc633fa3b13610d4f700891067bbc,2019-11-24,5027,0.687030,857,0.117125,697,0.095258,19,0.002597,197,0.026924,497,0.067924,23,0.003143,7317
0b4ced58c04004a3751c8b84b10b8a92c5289ad9,2019-12-01,5002,0.685205,861,0.117945,696,0.095342,19,0.002603,197,0.026986,502,0.068767,23,0.003151,7300
add773c37a10e2c900fcfaff745e095b7fe96fbb,2019-12-08,5026,0.685301,869,0.118489,695,0.094764,19,0.002591,197,0.026861,505,0.068857,23,0.003136,7334
4fb8e2744a62a7124521f8fa7fb160fa56e5d41d,2019-12-15,5132,0.686463,908,0.121455,694,0.092830,18,0.002408,197,0.026351,504,0.067416,23,0.003077,7476
630a4b77d6c6eaa32889408331c1b79b273b24b6,2019-12-22,5190,0.688512,910,0.120722,696,0.092332,18,0.002388,197,0.026134,504,0.066861,23,0.003051,7538
34085eabccb8a0ca280f8d1605fdf369a94dd88a,2019-12-29,5188,0.685518,938,0.123943,699,0.092363,18,0.002378,197,0.026031,504,0.066596,24,0.003171,7568
85ad4ffb25c941a2a37cb4af839de9ac141c8253,2020-01-05,5564,0.700138,941,0.118409,698,0.087832,18,0.002265,198,0.024915,504,0.063420,24,0.003020,7947
8dc2af3ba541141d8320e860cec31090d5b69dc0,2020-01-12,5557,0.699698,946,0.119114,696,0.087635,18,0.002266,198,0.024931,503,0.063334,24,0.003022,7942
2d4b248857f2758f545a1399969f372d1b717f55,2020-01-19,5598,0.700188,958,0.119825,694,0.086804,18,0.002251,199,0.024891,504,0.063039,24,0.003002,7995
99b23feeb9d06f07b4a04af624a69ed12637b112,2020-01-26,5655,0.702484,957,0.118882,694,0.086211,18,0.002236,198,0.024596,504,0.062609,24,0.002981,8050
3d0c79186c6fb5346cbe20115a4fde19bc678134,2020-02-02,5661,0.702096,959,0.118938,695,0.086196,18,0.002232,198,0.024557,507,0.062880,25,0.003101,8063
5998ac14f376194d3878f918cb9e04a6ff599d77,2020-02-09,5713,0.703485,959,0.118089,695,0.085581,18,0.002216,200,0.024628,511,0.062923,25,0.003078,8121
3c6aca4232d1a3638ec962bc7afe9121626c43ec,2020-02-16,5773,0.700862,1002,0.121646,696,0.084497,18,0.002185,211,0.025616,512,0.062159,25,0.003035,8237
6634b29f501764f542e3a5fc91bb691ef18b5702,2020-02-23,5866,0.704033,1003,0.120379,695,0.083413,19,0.002280,212,0.025444,512,0.061450,25,0.003000,8332
1d9b4664e30ce3f79606bf1167a2fca9bf4abba2,2020-03-01,6033,0.709431,1004,0.118062,697,0.081961,19,0.002234,212,0.024929,514,0.060442,25,0.002940,8504
5fdc5b2d57d2e7ab04dbaf9c85e7f34eebe81495,2020-03-08,6055,0.709598,1009,0.118247,697,0.081683,19,0.002227,213,0.024962,515,0.060354,25,0.002930,8533
77386648da9c6bd0601d389ddb94ddba088d8b87,2020-03-15,6066,0.709806,1008,0.117950,698,0.081676,19,0.002223,215,0.025158,515,0.060262,25,0.002925,8546
405c0c947cfd59d7bfb81052545cd635970d2d0c,2020-03-22,6130,0.710560,1024,0.118697,698,0.080909,20,0.002318,216,0.025038,514,0.059580,25,0.002898,8627
07ce7ae531d58a799eec3e9113c794b717deee8f,2020-03-29,6161,0.711350,1026,0.118462,699,0.080707,20,0.002309,216,0.024939,514,0.059346,25,0.002887,8661
4da6de3e675bd8c79320b40c62b93eea7378d273,2020-04-05,6192,0.711479,1028,0.118120,700,0.080432,20,0.002298,218,0.025049,520,0.059750,25,0.002873,8703
1518b4bceb9955ed6d94432d651b7a2a9f3052e1,2020-04-12,6214,0.711391,1033,0.118260,700,0.080137,20,0.002290,218,0.024957,526,0.060218,24,0.002748,8735
fafe2343c29bcb02fcee79558fbd8ae2ba2c1214,2020-04-19,6232,0.711741,1034,0.118090,700,0.079945,20,0.002284,219,0.025011,527,0.060187,24,0.002741,8756
9b7e41f2d720b2a5da0d52dea6e2017d2851a640,2020-04-26,6239,0.711240,1040,0.118559,701,0.079913,20,0.002280,220,0.025080,528,0.060192,24,0.002736,8772
1463079a2dc855df2274a2429dd48adc4d31ffdb,2020-05-03,6399,0.715772,1045,0.116890,704,0.078747,20,0.002237,220,0.024609,528,0.059060,24,0.002685,8940
ccc9240664b5ecded499111ba6c5d9bbd4e7241f,2020-05-10,6512,0.717497,1049,0.115580,698,0.076906,23,0.002534,221,0.024350,550,0.060599,23,0.002534,9076
d308bc01e171f327084bfaa9fe79fb31fe662669,2020-05-17,6518,0.716894,1051,0.115596,701,0.077101,23,0.002530,221,0.024307,555,0.061043,23,0.002530,9092
dfc426582f7e5a34a89015663cadbad3829f55e5,2020-05-24,6537,0.717170,1054,0.115634,699,0.076687,23,0.002523,221,0.024246,558,0.061218,23,0.002523,9115
776ecaaa0fb7201ae34653aa4c33e240b6d7b901,2020-05-31,6567,0.717626,1056,0.115397,697,0.076167,24,0.002623,221,0.024150,562,0.061414,24,0.002623,9151
ecbde6505cd12025d7fe92c2c9a56b969ff3cb8e,2020-06-07,6569,0.716670,1058,0.115427,698,0.076151,30,0.003273,222,0.024220,565,0.061641,24,0.002618,9166
d291b454bd402c88eed1464a1dfa058a2f663874,2020-06-14,6576,0.716574,1064,0.115942,697,0.075951,30,0.003269,222,0.024191,564,0.061458,24,0.002615,9177
f6c6970e0dbebb7cac679f46656c2655dfe532c2,2020-06-21,6604,0.716813,1064,0.115489,698,0.075763,33,0.003582,226,0.024531,564,0.061218,24,0.002605,9213
ea33de6d704f30b3c827877173c513f6fce22f1e,2020-06-28,6619,0.714872,1073,0.115887,698,0.075386,33,0.003564,227,0.024517,585,0.063182,24,0.002592,9259
4cd05788b548d60154f365542fd9446ac4bcfd9f,2020-07-05,6645,0.714900,1076,0.115761,700,0.075309,34,0.003658,227,0.024422,589,0.063367,24,0.002582,9295
ea4915a74bc4c03495d4910c1e32a92c790b6626,2020-07-12,6696,0.715155,1077,0.115027,700,0.074762,35,0.003738,227,0.024244,604,0.064509,24,0.002563,9363
7ffec020aec9ccbc531d24e65acd93e9f3962f9f,2020-07-19,6733,0.714377,1077,0.114271,701,0.074377,35,0.003714,240,0.025464,615,0.065252,24,0.002546,9425
ce9c5bb79c3208162bb87c1bcbc90464601d28ba,2020-07-26,6796,0.717029,1079,0.113843,699,0.073750,35,0.003693,241,0.025427,604,0.063727,24,0.002532,9478
95c9785b428bd332644de201c7f9ac7e8f4cd72f,2020-08-02,6812,0.717733,1074,0.113160,700,0.073754,36,0.003793,241,0.025392,604,0.063639,24,0.002529,9491
cb97d076491495aa956dbff93679a51cc5708010,2020-08-09,6837,0.717795,1076,0.112966,704,0.073911,36,0.003780,241,0.025302,607,0.063727,24,0.002520,9525
ee3be810d6f5721dce037c5d71c823335f9a6abb,2020-08-16,6857,0.718161,1079,0.113008,705,0.073837,36,0.003770,242,0.025346,605,0.063364,24,0.002514,9548
dc12a37a0d70bd56a5fac59af5a5196d6b525482,2020-08-23,6897,0.717839,1093,0.113759,708,0.073689,36,0.003747,243,0.025291,607,0.063177,24,0.002498,9608
73a3085e346f7e6286acdc3e7b0ea3194ff0c317,2020-08-30,6922,0.718199,1093,0.113405,709,0.073563,37,0.003839,243,0.025213,610,0.063291,24,0.002490,9638
10ba62ec63f80044c8652a9869f13585f2014ebe,2020-09-06,6925,0.718361,1092,0.113278,711,0.073755,36,0.003734,243,0.025207,609,0.063174,24,0.002490,9640
a3f6f27bbc87d3ae169323a419916e50dd379790,2020-09-13,6973,0.719608,1095,0.113003,713,0.073581,36,0.003715,244,0.025181,605,0.062436,24,0.002477,9690
4d82e8e5c5f7e43dbaf5d009697915717d15b155,2020-09-20,6985,0.719732,1097,0.113035,713,0.073467,36,0.003709,245,0.025245,605,0.062339,24,0.002473,9705
59223c5bc6816962b95d51fb2e8b7edd91c7fa95,2020-09-27,6992,0.719490,1100,0.113192,713,0.073369,37,0.003807,246,0.025314,605,0.062256,25,0.002573,9718
cdcbb42aa398f697dfe86563b98bddc3cb3d525a,2020-10-04,7002,0.719852,1098,0.112882,714,0.073404,37,0.003804,246,0.025290,605,0.062198,25,0.002570,9727
34d436a4082b5c5f23b00e13eb8e5a92d957d704,2020-10-11,7027,0.720349,1099,0.112660,714,0.073193,37,0.003793,246,0.025218,607,0.062225,25,0.002563,9755
4d405914ed02bd5672d5527cf4fa6e529e7faab6,2020-10-18,7193,0.725466,1099,0.110842,714,0.072012,37,0.003732,246,0.024811,601,0.060615,25,0.002521,9915
2e99651911e21df580ca608889f050763305159d,2020-10-25,7202,0.725058,1106,0.111346,714,0.071882,37,0.003725,248,0.024967,601,0.060505,25,0.002517,9933
f445bc65764ffad2ae9f3b382ddb8feb4eeea2fb,2020-11-01,7209,0.725106,1107,0.111346,715,0.071917,37,0.003722,249,0.025045,600,0.060350,25,0.002515,9942
d4dbcb81bc6abb27217fe5ec65a584a7a08ab196,2020-11-08,7227,0.725020,1107,0.111055,718,0.072030,37,0.003712,249,0.024980,605,0.060694,25,0.002508,9968
81643c4cf3e61f5a98b92a72a92c230f5e7ca905,2020-11-15,7227,0.724584,1109,0.111189,721,0.072288,37,0.003710,249,0.024965,606,0.060758,25,0.002507,9974
eeee65076e3199c778b177e06de3aae7696dbb9f,2020-11-22,7238,0.724597,1111,0.111222,721,0.072179,37,0.003704,249,0.024927,608,0.060867,25,0.002503,9989
60a10a11819891d3d91e371364bbdcfab2449ebe,2020-11-29,7292,0.726584,1108,0.110403,719,0.071642,38,0.003786,249,0.024811,605,0.060283,25,0.002491,10036
937bc5841429f40a64e6b25d5d4c2fe3276789f1,2020-12-06,7363,0.728145,1109,0.109672,722,0.071400,38,0.003758,250,0.024723,605,0.059830,25,0.002472,10112
1adeb744560af94687eb7c3780c7145c52674070,2020-12-13,7425,0.728656,1121,0.110010,722,0.070854,38,0.003729,250,0.024534,609,0.059764,25,0.002453,10190
f9978346e73359ac1d8b88c9ed874edc7225582b,2020-12-20,7458,0.728747,1125,0.109928,722,0.070549,39,0.003811,253,0.024722,612,0.059801,25,0.002443,10234
5aae614868b8a7e3097ae70f6024352aa5c8de21,2020-12-27,7460,0.728729,1125,0.109895,723,0.070626,39,0.003810,253,0.024714,612,0.059783,25,0.002442,10237
78a9cfa33e66c5647cea66980d83f49a43e27f60,2021-01-03,7534,0.730747,1127,0.109311,723,0.070126,38,0.003686,253,0.024539,609,0.059069,26,0.002522,10310
9f829da86fceb78cc6fedfd30ee42071d3e402c4,2021-01-10,7698,0.734752,1130,0.107855,723,0.069008,38,0.003627,253,0.024148,609,0.058127,26,0.002482,10477
23b8af7962114d80552f09ff2adc4c2f4eabf0f5,2021-01-17,7702,0.734503,1130,0.107763,725,0.069140,40,0.003815,256,0.024414,607,0.057887,26,0.002479,10486
d94f7530434fe3efd61b7d3301eff7501ae044f6,2021-01-24,7744,0.735423,1131,0.107407,725,0.068851,40,0.003799,256,0.024311,608,0.057740,26,0.002469,10530
a20b4f07bf90efa21acd035d9830bd8f4bf4240d,2021-01-31,7761,0.735640,1131,0.107204,727,0.068910,41,0.003886,255,0.024171,609,0.057725,26,0.002464,10550
bf645c7fb158913305a884128131d17bdf29774e,2021-02-07,7855,0.737697,1124,0.105560,727,0.068276,41,0.003850,257,0.024136,618,0.058039,26,0.002442,10648
6941dbf958a2294e0a058af3498df9c46a6a1e50,2021-02-15,8120,0.743930,1125,0.103069,727,0.066606,41,0.003756,258,0.023637,618,0.056619,26,0.002382,10915
c7be46b7d754cbf0d0526b5d8a9d1ecee64b6154,2021-02-21,8167,0.744553,1126,0.102653,727,0.066278,42,0.003829,258,0.023521,623,0.056796,26,0.002370,10969
20b5cf8304ef2c0fd16515f289ff0d5a21c7a96f,2021-03-01,8174,0.743835,1130,0.102830,729,0.066339,43,0.003913,258,0.023478,629,0.057239,26,0.002366,10989
6bf49dfa2606071fcd023f5487b7798fa2383a5e,2021-03-07,8188,0.743823,1131,0.102743,730,0.066315,43,0.003906,258,0.023438,633,0.057504,25,0.002271,11008
92d0949a268fe8479af5851d5bb3733e207a5c81,2021-03-14,8248,0.744942,1132,0.102240,732,0.066113,47,0.004245,257,0.023212,630,0.056900,26,0.002348,11072
ba0dc1dbc150a95746ffb89596862533e533c2c9,2021-03-21,8298,0.746022,1133,0.101861,733,0.065899,47,0.004225,256,0.023015,630,0.056639,26,0.002337,11123
ac6e19b08259f2085ae4757bf4efb095fbdd23e9,2021-03-28,8309,0.746206,1132,0.101661,732,0.065739,49,0.004401,257,0.023080,630,0.056578,26,0.002335,11135
dda88cda120d75f7d139e54367c0d76e574091dc,2021-04-04,8307,0.745691,1135,0.101885,737,0.066158,50,0.004488,256,0.022980,628,0.056373,27,0.002424,11140
280cfe63bdd6eb4dd5460385e7918e0808ffe511,2021-04-11,8323,0.745922,1134,0.101631,737,0.066051,50,0.004481,255,0.022854,632,0.056641,27,0.002420,11158
da28f04a5fa2dba2e153c3af0908ab76c98b6811,2021-04-18,8349,0.746246,1135,0.101448,737,0.065874,50,0.004469,255,0.022792,635,0.056757,27,0.002413,11188
860d28da6ef850d0c191d756d0804fef03f8e778,2021-04-25,8354,0.746226,1140,0.101831,733,0.065476,51,0.004556,255,0.022778,635,0.056722,27,0.002412,11195
1b792e8b5275dc010c53d91062082340431204f2,2021-05-02,8364,0.745521,1146,0.102148,736,0.065603,52,0.004635,255,0.022729,639,0.056957,27,0.002407,11219
cbb704b21eb319f4943f1e01f6c2785a8b7db349,2021-05-09,8384,0.745311,1151,0.102320,737,0.065517,52,0.004623,257,0.022846,641,0.056983,27,0.002400,11249
860ca285b64ea22441a72c26c4715ccfc28a5b9f,2021-05-16,8393,0.745316,1152,0.102300,738,0.065536,52,0.004618,258,0.022911,641,0.056922,27,0.002398,11261
d49402ab45486347cddfd000951a69f0c872cfda,2021-05-23,8398,0.745363,1154,0.102423,737,0.065412,52,0.004615,259,0.022987,640,0.056803,27,0.002396,11267
d7d6c9e4e697c33634c89628d10995d0f070db96,2021-05-30,8472,0.747222,1155,0.101870,736,0.064914,51,0.004498,259,0.022844,638,0.056271,27,0.002381,11338
d1e7b50dbf58c59c100f1bf5a7ea735daa3a203f,2021-06-06,8504,0.747999,1156,0.101680,735,0.064649,51,0.004486,259,0.022781,637,0.056030,27,0.002375,11369
335f7668d43f4992148fe133dfa390b81056ebc6,2021-06-13,8582,0.749782,1156,0.100996,735,0.064215,51,0.004456,259,0.022628,636,0.055565,27,0.002359,11446
dcd94ee855fa03596a8e84b7cffe1344bb6206ef,2021-06-20,8696,0.752184,1157,0.100078,734,0.063489,51,0.004411,260,0.022489,636,0.055013,27,0.002335,11561
1afffdaa63d34a810943aa5a6b8cc03d42cc3bd2,2021-06-27,8713,0.752483,1157,0.099922,735,0.063477,51,0.004405,261,0.022541,635,0.054841,27,0.002332,11579
243d74579d2afdcad1f709909a3ac149475b3e23,2021-07-04,8719,0.752611,1156,0.099784,735,0.063444,52,0.004489,261,0.022529,636,0.054899,26,0.002244,11585
5c3489a3f7f33293dfdaff23374d93a01c838968,2021-07-11,8758,0.753312,1156,0.099432,735,0.063220,53,0.004559,261,0.022450,637,0.054791,26,0.002236,11626
59d20bcfcc92e51fb451001ed52b21f6daf8013c,2021-07-18,8795,0.753771,1159,0.099332,735,0.062993,53,0.004542,261,0.022369,639,0.054765,26,0.002228,11668
45881ea747bbff8f4819100264f70958f454090f,2021-07-25,8808,0.753916,1159,0.099204,737,0.063083,53,0.004537,261,0.022340,639,0.054695,26,0.002225,11683
c8bcef2598c9cee91f2f48d78259c53bdaf27a60,2021-08-01,8830,0.753284,1162,0.099130,736,0.062788,54,0.004607,261,0.022266,653,0.055707,26,0.002218,11722
aa816708b278cafd86b11c3f3ddcdf7b9930713e,2021-08-08,8850,0.753576,1164,0.099114,736,0.062670,54,0.004598,262,0.022309,652,0.055518,26,0.002214,11744
ee467c853a184a7768ac171840357afde49c10e3,2021-08-15,8853,0.753383,1164,0.099055,739,0.062888,54,0.004595,262,0.022296,653,0.055570,26,0.002213,11751
9e3b68203cba2b1bd96e524d3ae9dfc3336a72f7,2021-08-22,8852,0.753490,1164,0.099081,738,0.062819,54,0.004597,262,0.022302,652,0.055499,26,0.002213,11748
0bc5448cf14c2f61eb591d47a5422fda638f08fc,2021-08-29,8913,0.754699,1164,0.098561,738,0.062489,54,0.004572,262,0.022185,653,0.055292,26,0.002202,11810
19c3ca02073ea4d540d98a7bfafbed744f1cb637,2021-09-05,8920,0.754781,1166,0.098663,737,0.062362,54,0.004569,262,0.022170,653,0.055255,26,0.002200,11818
ca23fd62f17fefcbac2aa48b4718245ab0209032,2021-09-12,8992,0.756648,1165,0.098031,738,0.062100,54,0.004544,261,0.021962,648,0.054527,26,0.002188,11884
68fc1b405e6502dcd73e765d0822ad6208886310,2021-09-19,9023,0.756963,1168,0.097987,739,0.061997,55,0.004614,261,0.021896,648,0.054362,26,0.002181,11920
47140fbf7217014e8811d30990b78a9fa888df45,2021-09-26,9213,0.760839,1169,0.096540,739,0.061029,55,0.004542,261,0.021554,646,0.053349,26,0.002147,12109
080ba97652b471c4836dd7e37f4dc72e5e358870,2021-10-03,9226,0.755239,1169,0.095694,738,0.060413,54,0.004420,261,0.021365,742,0.060740,26,0.002128,12216
7c3f28fdc4edc00f66801cd51a5ba08eee44f77f,2021-10-10,9262,0.753989,1170,0.095246,737,0.059997,55,0.004477,261,0.021247,773,0.062927,26,0.002117,12284
258a27eea9aab4f8af995f95743ccd264b5efcb5,2021-10-17,9275,0.754126,1170,0.095130,737,0.059924,55,0.004472,260,0.021140,776,0.063095,26,0.002114,12299
9c3b2cf0b3328a08d026dbbf4fea4c26eafc67ef,2021-10-24,9292,0.754527,1170,0.095006,736,0.059765,55,0.004466,260,0.021112,776,0.063013,26,0.002111,12315
9f2c5e901e988b575d487629976d2d14be4ed61d,2021-10-31,9299,0.754177,1175,0.095296,739,0.059935,55,0.004461,260,0.021087,776,0.062936,26,0.002109,12330
b11badfb4cd8124f2f467697cf2a4d15e7f20b19,2021-11-07,9372,0.755380,1176,0.094785,737,0.059402,58,0.004675,260,0.020956,778,0.062707,26,0.002096,12407
7f7f739e235548ec2f9337b0ec1ef976a1437b30,2021-11-14,9454,0.756804,1177,0.094220,737,0.058998,58,0.004643,261,0.020893,779,0.062360,26,0.002081,12492
348f1f7cb5e0a37f66268c4204777238f26ae947,2021-11-21,9481,0.757027,1177,0.093980,739,0.059007,58,0.004631,261,0.020840,782,0.062440,26,0.002076,12524
f43a7838716b80e439d1d94c00da6880d6f2893f,2021-11-28,9491,0.757220,1177,0.093905,739,0.058960,58,0.004627,261,0.020823,782,0.062390,26,0.002074,12534
030d9b261fc81cf8047cc8f4dfd1f8e59e1fd3b7,2021-12-05,9509,0.757569,1177,0.093770,739,0.058875,57,0.004541,260,0.020714,784,0.062460,26,0.002071,12552
ab82bed5d14a57d95d278646efe9f930d12fc2ff,2021-12-12,9557,0.758312,1179,0.093549,739,0.058637,57,0.004523,260,0.020630,784,0.062207,27,0.002142,12603
2607ff0b9c72f032da4f6bc6644c671f0553178e,2021-12-19,9544,0.758906,1179,0.093750,735,0.058445,58,0.004612,260,0.020674,771,0.061307,29,0.002306,12576
fb95b755e2adfda90d4c8568e0d2c5eacea35d42,2021-12-30,9655,0.760596,1183,0.093194,735,0.057901,59,0.004648,262,0.020640,771,0.060737,29,0.002285,12694
2c6dfeac6459901b500a81a1d733a48993792a11,2022-01-02,9669,0.760799,1183,0.093084,736,0.057912,59,0.004642,262,0.020615,771,0.060666,29,0.002282,12709
195bb1fb9d55d8e5187d669c63a3cde747fc5f64,2022-01-09,9681,0.761085,1184,0.093082,736,0.057862,60,0.004717,262,0.020597,766,0.060220,31,0.002437,12720
0891ac16d0c7eec2c5f0dfddfcc90f92927c8d96,2022-01-16,9719,0.761677,1186,0.092947,736,0.057680,61,0.004781,262,0.020533,765,0.059953,31,0.002429,12760
d25a4e49d7c908ac6c2ae46b36778b5930ffbbf3,2022-01-23,9917,0.764611,1188,0.091596,738,0.056901,63,0.004857,263,0.020278,770,0.059368,31,0.002390,12970
090e92581611bab97cfdc0b45cc224a3b3736beb,2022-01-30,10007,0.765705,1191,0.091132,738,0.056470,64,0.004897,264,0.020200,774,0.059224,31,0.002372,13069
7c9ad54b0616112c7eea6dd02379616aef206490,2022-02-06,10016,0.765808,1191,0.091062,736,0.056273,64,0.004893,264,0.020185,776,0.059332,32,0.002447,13079
9749fb2c3f2eb6e816d68bb9ed8ad29fea46ef2d,2022-02-13,10027,0.765888,1191,0.090972,737,0.056294,65,0.004965,264,0.020165,776,0.059273,32,0.002444,13092
1a8b7257a6d657f145520ed67e2faa6f6174a84b,2022-02-20,10054,0.766369,1191,0.090784,737,0.056178,65,0.004955,264,0.020123,776,0.059151,32,0.002439,13119
31ecd80db714abfc3ef536b458fc4c1ed778d3c6,2022-02-27,10073,0.766766,1190,0.090584,737,0.056101,65,0.004948,264,0.020096,776,0.059070,32,0.002436,13137
78ff328d25eee0c75305efed58484ac2381e1766,2022-03-06,10087,0.766956,1192,0.090633,736,0.055961,65,0.004942,264,0.020073,776,0.059002,32,0.002433,13152
1a36fb51a84fadf578151c614da9c9e420bbdff2,2022-03-13,10095,0.767097,1192,0.090578,736,0.055927,65,0.004939,264,0.020061,776,0.058967,32,0.002432,13160
0d216771704bb93f72a0ef4d22f7af52df97b5de,2022-03-20,10106,0.767292,1192,0.090502,735,0.055804,65,0.004935,265,0.020120,776,0.058917,32,0.002430,13171
2344fb10972a4cefead8e7aa3e0b807da4cf4570,2022-03-27,10111,0.767205,1193,0.090523,737,0.055922,65,0.004932,265,0.020108,776,0.058882,32,0.002428,13179
7902d17bc877993936ae0c575bca3bac5d2e1f7f,2022-04-03,10114,0.767142,1194,0.090564,738,0.055977,65,0.004930,265,0.020100,776,0.058859,32,0.002427,13184
2299d2c896cbd865a7f27d83f793c783e1211dfe,2022-04-10,10135,0.767454,1195,0.090489,739,0.055959,65,0.004922,265,0.020067,775,0.058685,32,0.002423,13206
e5174200c4d78358e22e889da2b53dc06c202003,2022-04-17,10156,0.767301,1195,0.090284,748,0.056513,65,0.004911,265,0.020021,775,0.058552,32,0.002418,13236
d13c7e905c0cd4ecc47df5b160b76d60a7639559,2022-04-24,10158,0.767452,1194,0.090209,748,0.056513,65,0.004911,265,0.020021,773,0.058401,33,0.002493,13236
7b9ee58925406f5d608fca06db5479e16970dc91,2022-05-01,10180,0.767838,1194,0.090059,748,0.056419,65,0.004903,265,0.019988,773,0.058304,33,0.002489,13258
fc7fc13716c9be03e2123b09d629c2e5e1328330,2022-05-08,10203,0.768009,1194,0.089876,751,0.056530,65,0.004893,265,0.019947,774,0.058261,33,0.002484,13285
de68877a517ba058f67086d444d7265c9c803679,2022-05-15,10244,0.767111,1195,0.089486,751,0.056238,65,0.004867,278,0.020818,788,0.059009,33,0.002471,13354
ad07af353877f8f438d92b04eeb4955f077ca499,2022-05-22,10263,0.767327,1194,0.089271,751,0.056150,65,0.004860,281,0.021009,788,0.058916,33,0.002467,13375
926fcb488b756fb5d6c4c129c4348650919e5835,2022-05-29,10276,0.767496,1198,0.089476,750,0.056016,66,0.004929,282,0.021062,784,0.058556,33,0.002465,13389
62da327848311a75723f16642c20d2925919237e,2022-06-05,10198,0.768269,1191,0.089724,740,0.055748,67,0.005047,261,0.019662,784,0.059063,33,0.002486,13274
75eae3fd78abe3037b0e831958cfa667cc87f0b8,2022-06-12,10200,0.768014,1198,0.090204,735,0.055342,68,0.005120,262,0.019727,784,0.059032,34,0.002560,13281
77db24ff5ba50c1169642a849211d558668487aa,2022-06-19,10214,0.767047,1202,0.090267,733,0.055047,87,0.006533,263,0.019751,783,0.058801,34,0.002553,13316
08a2a72a124f21fffaee45d0c71aa34cf49b8d70,2022-06-26,10219,0.767192,1202,0.090240,732,0.054955,87,0.006532,263,0.019745,783,0.058784,34,0.002553,13320
c145e51844bf52eb77cdc969a0fe30a48755b29e,2022-07-03,10233,0.766862,1203,0.090153,732,0.054856,87,0.006520,263,0.019709,792,0.059353,34,0.002548,13344
13c73ccd902c55ef859cf2b8a5f96d93007892d8,2022-07-10,10262,0.767138,1206,0.090155,733,0.054796,87,0.006504,264,0.019735,791,0.059131,34,0.002542,13377
8d7fdbe261e32a63df8c47f06b1a43095b6084c7,2022-07-17,10262,0.766851,1217,0.090943,725,0.054177,90,0.006725,264,0.019728,790,0.059035,34,0.002541,13382
c5a80784e2a08f676e2f49cbdab1f81db8d7dbb6,2022-07-24,10267,0.766995,1217,0.090916,724,0.054086,90,0.006723,264,0.019722,790,0.059017,34,0.002540,13386
0565cde6892c4fcc503a86227e366d3500040076,2022-07-31,10310,0.767741,1217,0.090625,724,0.053913,90,0.006702,264,0.019659,790,0.058828,34,0.002532,13429
bb5afc5b9ebcea94bc083f14fbc83cab9f86adfe,2022-08-07,10324,0.766160,1238,0.091874,726,0.053878,92,0.006827,264,0.019592,797,0.059147,34,0.002523,13475
ca8c7a36dfbefd66841a2a6df4c9e44ba525c3e0,2022-08-14,10357,0.766958,1237,0.091602,722,0.053466,92,0.006813,264,0.019550,798,0.059094,34,0.002518,13504
b8f2eb286ec52c97048e23d326d94ae5772797e8,2022-08-21,10362,0.766931,1239,0.091703,722,0.053438,92,0.006809,264,0.019540,798,0.059063,34,0.002516,13511
8df29c26ba184874561c67e48f69fd3526156516,2022-08-28,10381,0.767145,1239,0.091561,722,0.053355,95,0.007020,263,0.019435,798,0.058971,34,0.002513,13532
13cc34188ab4bde31f8c74d25d40d9adffbaa582,2022-09-04,10395,0.767102,1242,0.091654,720,0.053133,95,0.007011,263,0.019408,801,0.059110,35,0.002583,13551
072cc8d1415a2abf66b36249c61658a828dead88,2022-09-11,10436,0.767748,1243,0.091444,720,0.052968,96,0.007062,264,0.019422,799,0.058780,35,0.002575,13593
373731737fbe082e5e684eae78629df16e3fd61b,2022-09-18,10457,0.767148,1260,0.092436,718,0.052674,97,0.007116,264,0.019368,800,0.058690,35,0.002568,13631
2e0fa826c9a7bbb159fb4fae38a7de10fe66d8bc,2022-09-25,10497,0.767549,1263,0.092352,719,0.052574,98,0.007166,263,0.019231,801,0.058570,35,0.002559,13676
ae221813745783ef1b7eee47561a2208cd5ad512,2022-10-02,10520,0.767715,1265,0.092316,718,0.052397,98,0.007152,263,0.019193,804,0.058673,35,0.002554,13703
79358a99cd46a27fdc716309ccee2596483ab9af,2022-10-09,10531,0.767566,1268,0.092420,719,0.052405,98,0.007143,265,0.019315,804,0.058601,35,0.002551,13720
270eb27b20b4d1e024553a017f479556ee0b8ded,2022-10-16,10545,0.768082,1267,0.092286,717,0.052225,98,0.007138,264,0.019229,803,0.058489,35,0.002549,13729
dbc9a9a81b3e2c55cf16d8d7f59fab88163cdb8b,2022-10-23,10559,0.768095,1276,0.092820,711,0.051720,98,0.007129,264,0.019204,803,0.058413,36,0.002619,13747
63bf06013820aa26aca7dc8f18cb79403b94e9a5,2022-10-30,10259,0.762808,1276,0.094877,713,0.053015,99,0.007361,264,0.019630,802,0.059633,36,0.002677,13449
a6c90c293d5b0c77d3e1e967546fe0aadc53a102,2022-11-06,10282,0.762760,1279,0.094881,715,0.053042,99,0.007344,265,0.019659,804,0.059644,36,0.002671,13480
c4025af8c11c3e9ea0c2747b6c475c916fb61d80,2022-11-13,10292,0.762936,1280,0.094885,715,0.053002,100,0.007413,265,0.019644,802,0.059451,36,0.002669,13490
ac09fcb955e9358c330d728693759ca1a2e20542,2022-11-20,10284,0.762625,1282,0.095069,716,0.053096,100,0.007416,265,0.019651,802,0.059473,36,0.002670,13485
c4618ca13f1cefeb1dbfe619ca09f32925b84732,2022-11-27,10315,0.759126,1352,0.099500,718,0.052841,100,0.007359,265,0.019503,802,0.059023,36,0.002649,13588
a4d52f07d7fd0e4d9997b3021192685d4a3b0b71,2022-12-04,10370,0.757875,1354,0.098955,719,0.052547,100,0.007308,265,0.019367,839,0.061317,36,0.002631,13683
0ce1f82e5aaac951b21d579eb46bf75cfe6713c0,2022-12-11,10366,0.759470,1355,0.099275,719,0.052678,100,0.007327,265,0.019415,808,0.059198,36,0.002638,13649
2472015c36f333657c5a223150e3e809f01ad1af,2022-12-18,10397,0.759792,1355,0.099021,720,0.052616,101,0.007381,265,0.019366,810,0.059193,36,0.002631,13684
860e949896b1a9ae5427f4cf9fa690fdcaae48a0,2022-12-25,10399,0.759439,1355,0.098956,724,0.052874,103,0.007522,266,0.019426,810,0.059154,36,0.002629,13693
87cc524f52b65f7f12c9b87d25b467772e357cab,2023-01-01,10408,0.759375,1360,0.099227,724,0.052824,103,0.007515,265,0.019335,810,0.059098,36,0.002627,13706
db3fdbbdfee9d412053cc9538ad76abee7c2cb89,2023-01-08,10417,0.759146,1362,0.099257,726,0.052908,104,0.007579,265,0.019312,813,0.059248,35,0.002551,13722
a98145ec04d5c3f8f2ef430555cde5eccfbd3875,2023-01-15,10423,0.759472,1361,0.099169,724,0.052754,106,0.007724,264,0.019236,811,0.059094,35,0.002550,13724
bbc8f4c29ed9efc1240c3d153fb234d7a79930fd,2023-01-22,10431,0.759613,1361,0.099112,724,0.052724,106,0.007719,264,0.019225,811,0.059059,35,0.002549,13732
bea22409682f6d1947de7d92f264aad822c2e68c,2023-01-29,10446,0.759543,1363,0.099106,728,0.052934,106,0.007707,264,0.019196,811,0.058969,35,0.002545,13753
139c9a53cb19a97947aa6998eae953a4f32d3c3e,2023-02-05,10451,0.759686,1394,0.101330,696,0.050592,107,0.007778,264,0.019190,810,0.058879,35,0.002544,13757
4a6f64ab2afff761eb233e7ca6110d9e8acf8f32,2023-02-12,10476,0.760122,1394,0.101146,695,0.050428,107,0.007764,264,0.019155,810,0.058772,36,0.002612,13782
877df1765ad8440c81293f4943d1f4f44485ba0f,2023-02-19,10490,0.760255,1392,0.100884,700,0.050732,108,0.007827,263,0.019061,810,0.058704,35,0.002537,13798
a7c7363a825e176ae25f5f69cacfff0880b23e80,2023-02-26,10493,0.760307,1393,0.100935,699,0.050649,108,0.007826,263,0.019057,810,0.058691,35,0.002536,13801
d92ec2f2812c76b23aab778e26708cf353542ae9,2023-03-05,10563,0.758673,1391,0.099907,695,0.049917,108,0.007757,264,0.018961,867,0.062271,35,0.002514,13923
7001cc68b6d5785a8dd6aa202d4acbb2ea9364e5,2023-03-12,10566,0.758507,1393,0.100000,695,0.049892,108,0.007753,264,0.018952,869,0.062383,35,0.002513,13930
d7b4ecdb4c1a845690d943f8b8d883e065081eb9,2023-03-19,10569,0.758178,1393,0.099928,694,0.049785,108,0.007747,266,0.019082,874,0.062697,36,0.002582,13940
9b58148641262b014356353ebe418c68011be029,2023-03-26,10593,0.758485,1393,0.099742,695,0.049764,109,0.007805,266,0.019046,874,0.062581,36,0.002578,13966
f0c8cb44a4d912263025616bc921c011fcb1f0b4,2023-04-02,10621,0.757939,1394,0.099479,695,0.049597,109,0.007778,269,0.019196,889,0.063441,36,0.002569,14013
c0a19ef082327cb63b8afbadea784dcbb4f6bf5d,2023-04-09,10626,0.757971,1393,0.099365,696,0.049647,110,0.007846,269,0.019188,889,0.063414,36,0.002568,14019
2d25ea429c359d14955ee44baeeb5778cc56cc7d,2023-04-16,10667,0.758731,1393,0.099082,696,0.049506,110,0.007824,268,0.019063,889,0.063234,36,0.002561,14059
4502de61f24a5d50a2eb8fdd073162fb939b1e2e,2023-04-23,10672,0.758817,1393,0.099047,696,0.049488,110,0.007821,268,0.019056,889,0.063211,36,0.002560,14064
3b3c7ef1f74d15471da482ca9b3720020c9f85f1,2023-04-30,10652,0.759068,1380,0.098340,684,0.048742,110,0.007839,267,0.019027,903,0.064348,37,0.002637,14033
ed0f0204b2c901be006a8441ea4d392a89aba77e,2023-05-07,10672,0.759681,1379,0.098163,684,0.048690,110,0.007830,266,0.018935,900,0.064066,37,0.002634,14048
5585fbbfd06b4be6d6286d89c705ede1dec090d5,2023-05-14,10871,0.762931,1379,0.096779,685,0.048074,110,0.007720,267,0.018738,900,0.063162,37,0.002597,14249
7b3f571fc8e3fbb3fefc30ebe53ad074c30653a8,2023-05-21,10875,0.762730,1383,0.096998,682,0.047833,111,0.007785,268,0.018796,902,0.063263,37,0.002595,14258
5c959d0fa745618ebee337ac2a21d22a6ec3a6a8,2023-05-28,10878,0.762726,1384,0.097041,681,0.047749,112,0.007853,268,0.018791,902,0.063245,37,0.002594,14262
65bce4d9f9302bc798717d73548bbe5ceb802151,2023-06-04,10885,0.762949,1383,0.096937,682,0.047803,112,0.007850,268,0.018785,900,0.063083,37,0.002593,14267
e8c207589d431c00b5f1a8175f391020323a3d27,2023-06-11,10901,0.763108,1383,0.096815,682,0.047742,112,0.007840,268,0.018761,902,0.063143,37,0.002590,14285
0d165fba93f69b3d3f53478d0f0c6c7a58778e7e,2023-06-18,10924,0.763489,1383,0.096659,682,0.047666,112,0.007828,268,0.018731,902,0.063042,37,0.002586,14308
01d5d6807f1026bf2fea1846a156e3e09f84c098,2023-06-25,10925,0.763559,1401,0.097917,664,0.046408,112,0.007828,268,0.018731,901,0.062972,37,0.002586,14308
a919a16898e7219fdd26bdfe33a9959e7156d59d,2023-07-02,10935,0.763564,1402,0.097898,664,0.046365,112,0.007821,270,0.018853,902,0.062984,36,0.002514,14321
2986ba899f5ee374008c501e26fb653147ed7891,2023-07-09,10961,0.763833,1400,0.097561,664,0.046272,112,0.007805,270,0.018815,907,0.063206,36,0.002509,14350
093e9204183790558921c968034c547b41ebef3a,2023-07-16,10970,0.764034,1403,0.097716,664,0.046246,112,0.007801,270,0.018805,903,0.062892,36,0.002507,14358
fdfea4c4ed0d31494fcb3633c26290f4eba9d2af,2023-07-23,10999,0.764669,1403,0.097539,664,0.046162,112,0.007786,270,0.018771,900,0.062570,36,0.002503,14384
6b903e210462f7c1e428e0ded7e690d315e1f7a1,2023-07-30,11007,0.765385,1403,0.097559,665,0.046242,113,0.007858,257,0.017871,900,0.062583,36,0.002503,14381
a21eb92b855f91e12d3161dc8fc5c8a4e17ee951,2023-08-06,11019,0.765315,1404,0.097514,664,0.046118,113,0.007848,258,0.017919,904,0.062786,36,0.002500,14398
19c042ddf80533ba7a615b424dedf9647ca65b0f,2023-08-13,11024,0.765556,1403,0.097431,664,0.046111,113,0.007847,258,0.017917,902,0.062639,36,0.002500,14400
95a1a819dffa833bdd7a47f272da7ee4ff3260c8,2023-08-20,11265,0.768522,1419,0.096807,664,0.045299,113,0.007709,259,0.017670,901,0.061468,37,0.002524,14658
28fdf6cc16aee56fdc17a31701b90ace6e512481,2023-08-27,11264,0.768402,1421,0.096937,664,0.045296,113,0.007709,259,0.017668,901,0.061464,37,0.002524,14659
9d2e6323775371ab0ccaec0fc1df3b50335c41ea,2023-09-03,11297,0.768870,1422,0.096781,664,0.045192,113,0.007691,258,0.017559,901,0.061322,38,0.002586,14693
2eb6df537c36da8bf8e81ff698421f6fb1bfd1ab,2023-09-10,11300,0.768917,1422,0.096761,663,0.045114,113,0.007689,259,0.017624,901,0.061309,38,0.002586,14696
9b78699744b0c4c8af28820cc4f0d59b9d317ead,2023-09-17,11308,0.768833,1422,0.096682,663,0.045078,114,0.007751,259,0.017609,904,0.061463,38,0.002584,14708
35fd25af9bbcce84908101a9f487ba106a8d6df7,2023-09-24,11322,0.768949,1423,0.096645,664,0.045096,114,0.007742,259,0.017590,904,0.061396,38,0.002581,14724
337dbf6867597b6e3b72b0bdb2152a42a9f41dbc,2023-10-01,11332,0.768897,1426,0.096757,665,0.045121,114,0.007735,259,0.017574,904,0.061338,38,0.002578,14738
f4e8baf3806e79d7111d2943859865ae4ee0b59d,2023-10-10,11357,0.768819,1430,0.096805,665,0.045018,114,0.007717,259,0.017533,908,0.061468,39,0.002640,14772
d2923babf3ac44cb6faa88317f77c98f3016820d,2023-10-15,11360,0.768814,1431,0.096846,664,0.044938,114,0.007715,260,0.017596,908,0.061451,39,0.002639,14776
8ca7ccbf0dad63d75637ffdc6a5105eb9a4a4673,2023-10-22,11493,0.770877,1433,0.096116,663,0.044470,115,0.007713,260,0.017439,906,0.060769,39,0.002616,14909
c03a44f7555768fcb8614883eb06b11b759ba1ca,2023-10-29,11598,0.772479,1433,0.095444,663,0.044159,115,0.007660,260,0.017317,906,0.060344,39,0.002598,15014
482685697719386ca3505e8beca2398f93aff08f,2023-11-05,11635,0.772782,1434,0.095244,663,0.044036,115,0.007638,260,0.017269,907,0.060242,42,0.002790,15056
09b19cf8dabdcfeb7a79b0d69c46febf68a53639,2023-11-12,11640,0.772960,1433,0.095159,663,0.044027,117,0.007769,259,0.017199,905,0.060097,42,0.002789,15059
b7abea0fd6a146563830db1dc4ddd0cceb6fcf1c,2023-11-19,11655,0.772929,1435,0.095165,664,0.044035,117,0.007759,259,0.017176,907,0.060150,42,0.002785,15079
513bf164592e2b44e3e556cc5099a19bd6977790,2023-11-26,11655,0.772929,1435,0.095165,664,0.044035,117,0.007759,259,0.017176,907,0.060150,42,0.002785,15079
2c9ac9ab20c76abe570ff83f8746fa089fea3047,2023-12-03,11656,0.773149,1433,0.095052,663,0.043977,117,0.007761,259,0.017180,906,0.060096,42,0.002786,15076
2e11caff39d502775d7c652972a441f5da3d9eec,2023-12-10,11659,0.773092,1434,0.095087,662,0.043896,117,0.007758,260,0.017240,906,0.060076,43,0.002851,15081
6ab242609daec00e8bd54f7bff54557c92695724,2023-12-17,11882,0.782380,1434,0.094423,662,0.043590,117,0.007704,261,0.017186,788,0.051886,43,0.002831,15187
0d13d095420861022e68e87ceebd5e037e12a8b3,2023-12-24,11887,0.781834,1434,0.094317,662,0.043541,129,0.008485,261,0.017167,788,0.051828,43,0.002828,15204
9d148d08be9d77781e8103915b1f498b03fd3dd2,2023-12-31,11866,0.781532,1436,0.094579,659,0.043404,129,0.008496,261,0.017190,788,0.051900,44,0.002898,15183
25bcf4eda05b501758b11a53823867dc500ac7d1,2024-01-07,11876,0.781779,1434,0.094398,659,0.043381,130,0.008558,261,0.017181,787,0.051807,44,0.002896,15191


==> pog-types-dl.csv <==
commit,date,tar-gz,tar-xz,tar-bz2,tar,zip,text,other,total
ee3ce0d71d51d0b93d91a8ef1c82e8d233a74b33,2019-05-05,4722,805,648,23,176,463,20,6857
152030ffdf548527d32458c5f3fbc98700aa7e69,2019-05-12,4745,806,647,23,177,462,20,6880
1d86b05618a063378d7ffc89a9b4c33dd65a760c,2019-05-19,4744,807,646,23,177,463,20,6880
f3addff21c074e3f655d2108be6a21b93f598498,2019-05-26,4755,806,647,23,181,462,20,6894
1a2fa342f0eac9aea5f16d0bb660fdf89bc9651e,2019-06-02,4756,808,650,22,181,461,20,6898
c447eb4d1d7c222a68b1fd2397e01ff56a473e62,2019-06-10,4751,809,660,22,181,460,20,6903
86c05c4465dee12f140baff107dab1816214305b,2019-06-16,4759,809,661,20,181,461,20,6911
a37cbc4cbda2c1850e38bc7d14d70cc3a266a8fb,2019-06-23,4778,810,664,20,182,462,20,6936
e79281be105b16153c375af5506db31fd1e32698,2019-07-03,4793,813,665,21,182,462,20,6956
079c93e1c1dd93639417095000d5e56d8db62d61,2019-07-07,4798,813,665,21,182,462,20,6961
041e03847beda7fd9cfb92f87db14c5b33179f29,2019-07-14,4805,815,665,21,182,460,20,6968
e6df9c7e85ea48765c152b27c88ba30c50c92bb2,2019-07-21,4815,817,665,21,182,462,20,6982
7e5eda0c08112963be08ebe0c62eed651749e0a1,2019-07-28,4831,818,666,21,182,488,20,7026
ac6b78488faa80a83e85ee38e4a701d9c3c90c46,2019-08-04,4844,818,667,21,182,491,20,7043
c91364d36cf6c8fc4c696d151eb9fca7832cf898,2019-08-11,4851,820,667,21,181,504,21,7065
37d40fa509cbbe48a1d7db1291338d7ccaeae830,2019-08-18,4897,825,666,21,182,502,21,7114
3d76112769d2149e81b7cc774d859469d1f1909e,2019-08-25,4905,827,667,21,182,505,22,7129
1719f4f1e3aba3af60b5f7e63b8db529ef777af5,2019-09-01,4985,828,670,21,182,505,22,7213
37ecf2d905e6afc555150ffe51095415a0d27b89,2019-09-08,5058,827,671,21,182,504,22,7285
991c44109f92aef099b3ec50501c7cd08978c793,2019-09-15,5062,826,671,22,183,505,22,7291
ee0a392fa001b3e3aea05150dd985b59fb7e5e3b,2019-09-22,5121,828,672,20,195,504,22,7362
52e62bbd76b06d754f409c0f277b80e6208fe152,2019-09-29,5120,834,672,19,196,500,22,7363
5a54baf67cfb91ad5062a4a061bc6d083096f9d8,2019-10-06,5119,835,698,20,196,501,22,7391
b51c402f23e77a17c564a035887e55b61ef7aecf,2019-10-13,5120,842,697,19,196,491,23,7388
7757f44044926d1aaa3a9520c5ee6f841d68f58e,2019-10-20,5128,843,700,19,196,490,23,7399
632c6f2e6e25da2ab335a9f3592956221bc742ed,2019-11-10,4997,848,698,19,194,484,23,7263
cf9dad6c87bab87bc25e80b321158b0328db0d8a,2019-11-17,4989,852,698,19,196,486,23,7263
68c47474bc8bc633fa3b13610d4f700891067bbc,2019-11-24,5027,857,697,19,197,497,23,7317
0b4ced58c04004a3751c8b84b10b8a92c5289ad9,2019-12-01,5002,861,696,19,197,502,23,7300
add773c37a10e2c900fcfaff745e095b7fe96fbb,2019-12-08,5026,869,695,19,197,505,23,7334
4fb8e2744a62a7124521f8fa7fb160fa56e5d41d,2019-12-15,5132,908,694,18,197,504,23,7476
630a4b77d6c6eaa32889408331c1b79b273b24b6,2019-12-22,5190,910,696,18,197,504,23,7538
34085eabccb8a0ca280f8d1605fdf369a94dd88a,2019-12-29,5188,938,699,18,197,504,24,7568
85ad4ffb25c941a2a37cb4af839de9ac141c8253,2020-01-05,5564,941,698,18,198,504,24,7947
8dc2af3ba541141d8320e860cec31090d5b69dc0,2020-01-12,5557,946,696,18,198,503,24,7942
2d4b248857f2758f545a1399969f372d1b717f55,2020-01-19,5598,958,694,18,199,504,24,7995
99b23feeb9d06f07b4a04af624a69ed12637b112,2020-01-26,5655,957,694,18,198,504,24,8050
3d0c79186c6fb5346cbe20115a4fde19bc678134,2020-02-02,5661,959,695,18,198,507,25,8063
5998ac14f376194d3878f918cb9e04a6ff599d77,2020-02-09,5713,959,695,18,200,511,25,8121
3c6aca4232d1a3638ec962bc7afe9121626c43ec,2020-02-16,5773,1002,696,18,211,512,25,8237
6634b29f501764f542e3a5fc91bb691ef18b5702,2020-02-23,5866,1003,695,19,212,512,25,8332
1d9b4664e30ce3f79606bf1167a2fca9bf4abba2,2020-03-01,6033,1004,697,19,212,514,25,8504
5fdc5b2d57d2e7ab04dbaf9c85e7f34eebe81495,2020-03-08,6055,1009,697,19,213,515,25,8533
77386648da9c6bd0601d389ddb94ddba088d8b87,2020-03-15,6066,1008,698,19,215,515,25,8546
405c0c947cfd59d7bfb81052545cd635970d2d0c,2020-03-22,6130,1024,698,20,216,514,25,8627
07ce7ae531d58a799eec3e9113c794b717deee8f,2020-03-29,6161,1026,699,20,216,514,25,8661
4da6de3e675bd8c79320b40c62b93eea7378d273,2020-04-05,6192,1028,700,20,218,520,25,8703
1518b4bceb9955ed6d94432d651b7a2a9f3052e1,2020-04-12,6214,1033,700,20,218,526,24,8735
fafe2343c29bcb02fcee79558fbd8ae2ba2c1214,2020-04-19,6232,1034,700,20,219,527,24,8756
9b7e41f2d720b2a5da0d52dea6e2017d2851a640,2020-04-26,6239,1040,701,20,220,528,24,8772
1463079a2dc855df2274a2429dd48adc4d31ffdb,2020-05-03,6399,1045,704,20,220,528,24,8940
ccc9240664b5ecded499111ba6c5d9bbd4e7241f,2020-05-10,6512,1049,698,23,221,550,23,9076
d308bc01e171f327084bfaa9fe79fb31fe662669,2020-05-17,6518,1051,701,23,221,555,23,9092
dfc426582f7e5a34a89015663cadbad3829f55e5,2020-05-24,6537,1054,699,23,221,558,23,9115
776ecaaa0fb7201ae34653aa4c33e240b6d7b901,2020-05-31,6567,1056,697,24,221,562,24,9151
ecbde6505cd12025d7fe92c2c9a56b969ff3cb8e,2020-06-07,6569,1058,698,30,222,565,24,9166
d291b454bd402c88eed1464a1dfa058a2f663874,2020-06-14,6576,1064,697,30,222,564,24,9177
f6c6970e0dbebb7cac679f46656c2655dfe532c2,2020-06-21,6604,1064,698,33,226,564,24,9213
ea33de6d704f30b3c827877173c513f6fce22f1e,2020-06-28,6619,1073,698,33,227,585,24,9259
4cd05788b548d60154f365542fd9446ac4bcfd9f,2020-07-05,6645,1076,700,34,227,589,24,9295
ea4915a74bc4c03495d4910c1e32a92c790b6626,2020-07-12,6696,1077,700,35,227,604,24,9363
7ffec020aec9ccbc531d24e65acd93e9f3962f9f,2020-07-19,6733,1077,701,35,240,615,24,9425
ce9c5bb79c3208162bb87c1bcbc90464601d28ba,2020-07-26,6796,1079,699,35,241,604,24,9478
95c9785b428bd332644de201c7f9ac7e8f4cd72f,2020-08-02,6812,1074,700,36,241,604,24,9491
cb97d076491495aa956dbff93679a51cc5708010,2020-08-09,6837,1076,704,36,241,607,24,9525
ee3be810d6f5721dce037c5d71c823335f9a6abb,2020-08-16,6857,1079,705,36,242,605,24,9548
dc12a37a0d70bd56a5fac59af5a5196d6b525482,2020-08-23,6897,1093,708,36,243,607,24,9608
73a3085e346f7e6286acdc3e7b0ea3194ff0c317,2020-08-30,6922,1093,709,37,243,610,24,9638
10ba62ec63f80044c8652a9869f13585f2014ebe,2020-09-06,6925,1092,711,36,243,609,24,9640
a3f6f27bbc87d3ae169323a419916e50dd379790,2020-09-13,6973,1095,713,36,244,605,24,9690
4d82e8e5c5f7e43dbaf5d009697915717d15b155,2020-09-20,6985,1097,713,36,245,605,24,9705
59223c5bc6816962b95d51fb2e8b7edd91c7fa95,2020-09-27,6992,1100,713,37,246,605,25,9718
cdcbb42aa398f697dfe86563b98bddc3cb3d525a,2020-10-04,7002,1098,714,37,246,605,25,9727
34d436a4082b5c5f23b00e13eb8e5a92d957d704,2020-10-11,7027,1099,714,37,246,607,25,9755
4d405914ed02bd5672d5527cf4fa6e529e7faab6,2020-10-18,7193,1099,714,37,246,601,25,9915
2e99651911e21df580ca608889f050763305159d,2020-10-25,7202,1106,714,37,248,601,25,9933
f445bc65764ffad2ae9f3b382ddb8feb4eeea2fb,2020-11-01,7209,1107,715,37,249,600,25,9942
d4dbcb81bc6abb27217fe5ec65a584a7a08ab196,2020-11-08,7227,1107,718,37,249,605,25,9968
81643c4cf3e61f5a98b92a72a92c230f5e7ca905,2020-11-15,7227,1109,721,37,249,606,25,9974
eeee65076e3199c778b177e06de3aae7696dbb9f,2020-11-22,7238,1111,721,37,249,608,25,9989
60a10a11819891d3d91e371364bbdcfab2449ebe,2020-11-29,7292,1108,719,38,249,605,25,10036
937bc5841429f40a64e6b25d5d4c2fe3276789f1,2020-12-06,7363,1109,722,38,250,605,25,10112
1adeb744560af94687eb7c3780c7145c52674070,2020-12-13,7425,1121,722,38,250,609,25,10190
f9978346e73359ac1d8b88c9ed874edc7225582b,2020-12-20,7458,1125,722,39,253,612,25,10234
5aae614868b8a7e3097ae70f6024352aa5c8de21,2020-12-27,7460,1125,723,39,253,612,25,10237
78a9cfa33e66c5647cea66980d83f49a43e27f60,2021-01-03,7534,1127,723,38,253,609,26,10310
9f829da86fceb78cc6fedfd30ee42071d3e402c4,2021-01-10,7698,1130,723,38,253,609,26,10477
23b8af7962114d80552f09ff2adc4c2f4eabf0f5,2021-01-17,7702,1130,725,40,256,607,26,10486
d94f7530434fe3efd61b7d3301eff7501ae044f6,2021-01-24,7744,1131,725,40,256,608,26,10530
a20b4f07bf90efa21acd035d9830bd8f4bf4240d,2021-01-31,7761,1131,727,41,255,609,26,10550
bf645c7fb158913305a884128131d17bdf29774e,2021-02-07,7855,1124,727,41,257,618,26,10648
6941dbf958a2294e0a058af3498df9c46a6a1e50,2021-02-15,8120,1125,727,41,258,618,26,10915
c7be46b7d754cbf0d0526b5d8a9d1ecee64b6154,2021-02-21,8167,1126,727,42,258,623,26,10969
20b5cf8304ef2c0fd16515f289ff0d5a21c7a96f,2021-03-01,8174,1130,729,43,258,629,26,10989
6bf49dfa2606071fcd023f5487b7798fa2383a5e,2021-03-07,8188,1131,730,43,258,633,25,11008
92d0949a268fe8479af5851d5bb3733e207a5c81,2021-03-14,8248,1132,732,47,257,630,26,11072
ba0dc1dbc150a95746ffb89596862533e533c2c9,2021-03-21,8298,1133,733,47,256,630,26,11123
ac6e19b08259f2085ae4757bf4efb095fbdd23e9,2021-03-28,8309,1132,732,49,257,630,26,11135
dda88cda120d75f7d139e54367c0d76e574091dc,2021-04-04,8307,1135,737,50,256,628,27,11140
280cfe63bdd6eb4dd5460385e7918e0808ffe511,2021-04-11,8323,1134,737,50,255,632,27,11158
da28f04a5fa2dba2e153c3af0908ab76c98b6811,2021-04-18,8349,1135,737,50,255,635,27,11188
860d28da6ef850d0c191d756d0804fef03f8e778,2021-04-25,8354,1140,733,51,255,635,27,11195
1b792e8b5275dc010c53d91062082340431204f2,2021-05-02,8364,1146,736,52,255,639,27,11219
cbb704b21eb319f4943f1e01f6c2785a8b7db349,2021-05-09,8384,1151,737,52,257,641,27,11249
860ca285b64ea22441a72c26c4715ccfc28a5b9f,2021-05-16,8393,1152,738,52,258,641,27,11261
d49402ab45486347cddfd000951a69f0c872cfda,2021-05-23,8398,1154,737,52,259,640,27,11267
d7d6c9e4e697c33634c89628d10995d0f070db96,2021-05-30,8472,1155,736,51,259,638,27,11338
d1e7b50dbf58c59c100f1bf5a7ea735daa3a203f,2021-06-06,8504,1156,735,51,259,637,27,11369
335f7668d43f4992148fe133dfa390b81056ebc6,2021-06-13,8582,1156,735,51,259,636,27,11446
dcd94ee855fa03596a8e84b7cffe1344bb6206ef,2021-06-20,8696,1157,734,51,260,636,27,11561
1afffdaa63d34a810943aa5a6b8cc03d42cc3bd2,2021-06-27,8713,1157,735,51,261,635,27,11579
243d74579d2afdcad1f709909a3ac149475b3e23,2021-07-04,8719,1156,735,52,261,636,26,11585
5c3489a3f7f33293dfdaff23374d93a01c838968,2021-07-11,8758,1156,735,53,261,637,26,11626
59d20bcfcc92e51fb451001ed52b21f6daf8013c,2021-07-18,8795,1159,735,53,261,639,26,11668
45881ea747bbff8f4819100264f70958f454090f,2021-07-25,8808,1159,737,53,261,639,26,11683
c8bcef2598c9cee91f2f48d78259c53bdaf27a60,2021-08-01,8830,1162,736,54,261,653,26,11722
aa816708b278cafd86b11c3f3ddcdf7b9930713e,2021-08-08,8850,1164,736,54,262,652,26,11744
ee467c853a184a7768ac171840357afde49c10e3,2021-08-15,8853,1164,739,54,262,653,26,11751
9e3b68203cba2b1bd96e524d3ae9dfc3336a72f7,2021-08-22,8852,1164,738,54,262,652,26,11748
0bc5448cf14c2f61eb591d47a5422fda638f08fc,2021-08-29,8913,1164,738,54,262,653,26,11810
19c3ca02073ea4d540d98a7bfafbed744f1cb637,2021-09-05,8920,1166,737,54,262,653,26,11818
ca23fd62f17fefcbac2aa48b4718245ab0209032,2021-09-12,8992,1165,738,54,261,648,26,11884
68fc1b405e6502dcd73e765d0822ad6208886310,2021-09-19,9023,1168,739,55,261,648,26,11920
47140fbf7217014e8811d30990b78a9fa888df45,2021-09-26,9213,1169,739,55,261,646,26,12109
080ba97652b471c4836dd7e37f4dc72e5e358870,2021-10-03,9226,1169,738,54,261,742,26,12216
7c3f28fdc4edc00f66801cd51a5ba08eee44f77f,2021-10-10,9262,1170,737,55,261,773,26,12284
258a27eea9aab4f8af995f95743ccd264b5efcb5,2021-10-17,9275,1170,737,55,260,776,26,12299
9c3b2cf0b3328a08d026dbbf4fea4c26eafc67ef,2021-10-24,9292,1170,736,55,260,776,26,12315
9f2c5e901e988b575d487629976d2d14be4ed61d,2021-10-31,9299,1175,739,55,260,776,26,12330
b11badfb4cd8124f2f467697cf2a4d15e7f20b19,2021-11-07,9372,1176,737,58,260,778,26,12407
7f7f739e235548ec2f9337b0ec1ef976a1437b30,2021-11-14,9454,1177,737,58,261,779,26,12492
348f1f7cb5e0a37f66268c4204777238f26ae947,2021-11-21,9481,1177,739,58,261,782,26,12524
f43a7838716b80e439d1d94c00da6880d6f2893f,2021-11-28,9491,1177,739,58,261,782,26,12534
030d9b261fc81cf8047cc8f4dfd1f8e59e1fd3b7,2021-12-05,9509,1177,739,57,260,784,26,12552
ab82bed5d14a57d95d278646efe9f930d12fc2ff,2021-12-12,9557,1179,739,57,260,784,27,12603
2607ff0b9c72f032da4f6bc6644c671f0553178e,2021-12-19,9544,1179,735,58,260,771,29,12576
fb95b755e2adfda90d4c8568e0d2c5eacea35d42,2021-12-30,9655,1183,735,59,262,771,29,12694
2c6dfeac6459901b500a81a1d733a48993792a11,2022-01-02,9669,1183,736,59,262,771,29,12709
195bb1fb9d55d8e5187d669c63a3cde747fc5f64,2022-01-09,9681,1184,736,60,262,766,31,12720
0891ac16d0c7eec2c5f0dfddfcc90f92927c8d96,2022-01-16,9719,1186,736,61,262,765,31,12760
d25a4e49d7c908ac6c2ae46b36778b5930ffbbf3,2022-01-23,9917,1188,738,63,263,770,31,12970
090e92581611bab97cfdc0b45cc224a3b3736beb,2022-01-30,10007,1191,738,64,264,774,31,13069
7c9ad54b0616112c7eea6dd02379616aef206490,2022-02-06,10016,1191,736,64,264,776,32,13079
9749fb2c3f2eb6e816d68bb9ed8ad29fea46ef2d,2022-02-13,10027,1191,737,65,264,776,32,13092
1a8b7257a6d657f145520ed67e2faa6f6174a84b,2022-02-20,10054,1191,737,65,264,776,32,13119
31ecd80db714abfc3ef536b458fc4c1ed778d3c6,2022-02-27,10073,1190,737,65,264,776,32,13137
78ff328d25eee0c75305efed58484ac2381e1766,2022-03-06,10087,1192,736,65,264,776,32,13152
1a36fb51a84fadf578151c614da9c9e420bbdff2,2022-03-13,10095,1192,736,65,264,776,32,13160
0d216771704bb93f72a0ef4d22f7af52df97b5de,2022-03-20,10106,1192,735,65,265,776,32,13171
2344fb10972a4cefead8e7aa3e0b807da4cf4570,2022-03-27,10111,1193,737,65,265,776,32,13179
7902d17bc877993936ae0c575bca3bac5d2e1f7f,2022-04-03,10114,1194,738,65,265,776,32,13184
2299d2c896cbd865a7f27d83f793c783e1211dfe,2022-04-10,10135,1195,739,65,265,775,32,13206
e5174200c4d78358e22e889da2b53dc06c202003,2022-04-17,10156,1195,748,65,265,775,32,13236
d13c7e905c0cd4ecc47df5b160b76d60a7639559,2022-04-24,10158,1194,748,65,265,773,33,13236
7b9ee58925406f5d608fca06db5479e16970dc91,2022-05-01,10180,1194,748,65,265,773,33,13258
fc7fc13716c9be03e2123b09d629c2e5e1328330,2022-05-08,10203,1194,751,65,265,774,33,13285
de68877a517ba058f67086d444d7265c9c803679,2022-05-15,10244,1195,751,65,278,788,33,13354
ad07af353877f8f438d92b04eeb4955f077ca499,2022-05-22,10263,1194,751,65,281,788,33,13375
926fcb488b756fb5d6c4c129c4348650919e5835,2022-05-29,10276,1198,750,66,282,784,33,13389
62da327848311a75723f16642c20d2925919237e,2022-06-05,10198,1191,740,67,261,784,33,13274
75eae3fd78abe3037b0e831958cfa667cc87f0b8,2022-06-12,10200,1198,735,68,262,784,34,13281
77db24ff5ba50c1169642a849211d558668487aa,2022-06-19,10214,1202,733,87,263,783,34,13316
08a2a72a124f21fffaee45d0c71aa34cf49b8d70,2022-06-26,10219,1202,732,87,263,783,34,13320
c145e51844bf52eb77cdc969a0fe30a48755b29e,2022-07-03,10233,1203,732,87,263,792,34,13344
13c73ccd902c55ef859cf2b8a5f96d93007892d8,2022-07-10,10262,1206,733,87,264,791,34,13377
8d7fdbe261e32a63df8c47f06b1a43095b6084c7,2022-07-17,10262,1217,725,90,264,790,34,13382
c5a80784e2a08f676e2f49cbdab1f81db8d7dbb6,2022-07-24,10267,1217,724,90,264,790,34,13386
0565cde6892c4fcc503a86227e366d3500040076,2022-07-31,10310,1217,724,90,264,790,34,13429
bb5afc5b9ebcea94bc083f14fbc83cab9f86adfe,2022-08-07,10324,1238,726,92,264,797,34,13475
ca8c7a36dfbefd66841a2a6df4c9e44ba525c3e0,2022-08-14,10357,1237,722,92,264,798,34,13504
b8f2eb286ec52c97048e23d326d94ae5772797e8,2022-08-21,10362,1239,722,92,264,798,34,13511
8df29c26ba184874561c67e48f69fd3526156516,2022-08-28,10381,1239,722,95,263,798,34,13532
13cc34188ab4bde31f8c74d25d40d9adffbaa582,2022-09-04,10395,1242,720,95,263,801,35,13551
072cc8d1415a2abf66b36249c61658a828dead88,2022-09-11,10436,1243,720,96,264,799,35,13593
373731737fbe082e5e684eae78629df16e3fd61b,2022-09-18,10457,1260,718,97,264,800,35,13631
2e0fa826c9a7bbb159fb4fae38a7de10fe66d8bc,2022-09-25,10497,1263,719,98,263,801,35,13676
ae221813745783ef1b7eee47561a2208cd5ad512,2022-10-02,10520,1265,718,98,263,804,35,13703
79358a99cd46a27fdc716309ccee2596483ab9af,2022-10-09,10531,1268,719,98,265,804,35,13720
270eb27b20b4d1e024553a017f479556ee0b8ded,2022-10-16,10545,1267,717,98,264,803,35,13729
dbc9a9a81b3e2c55cf16d8d7f59fab88163cdb8b,2022-10-23,10559,1276,711,98,264,803,36,13747
63bf06013820aa26aca7dc8f18cb79403b94e9a5,2022-10-30,10259,1276,713,99,264,802,36,13449
a6c90c293d5b0c77d3e1e967546fe0aadc53a102,2022-11-06,10282,1279,715,99,265,804,36,13480
c4025af8c11c3e9ea0c2747b6c475c916fb61d80,2022-11-13,10292,1280,715,100,265,802,36,13490
ac09fcb955e9358c330d728693759ca1a2e20542,2022-11-20,10284,1282,716,100,265,802,36,13485
c4618ca13f1cefeb1dbfe619ca09f32925b84732,2022-11-27,10315,1352,718,100,265,802,36,13588
a4d52f07d7fd0e4d9997b3021192685d4a3b0b71,2022-12-04,10370,1354,719,100,265,839,36,13683
0ce1f82e5aaac951b21d579eb46bf75cfe6713c0,2022-12-11,10366,1355,719,100,265,808,36,13649
2472015c36f333657c5a223150e3e809f01ad1af,2022-12-18,10397,1355,720,101,265,810,36,13684
860e949896b1a9ae5427f4cf9fa690fdcaae48a0,2022-12-25,10399,1355,724,103,266,810,36,13693
87cc524f52b65f7f12c9b87d25b467772e357cab,2023-01-01,10408,1360,724,103,265,810,36,13706
db3fdbbdfee9d412053cc9538ad76abee7c2cb89,2023-01-08,10417,1362,726,104,265,813,35,13722
a98145ec04d5c3f8f2ef430555cde5eccfbd3875,2023-01-15,10423,1361,724,106,264,811,35,13724
bbc8f4c29ed9efc1240c3d153fb234d7a79930fd,2023-01-22,10431,1361,724,106,264,811,35,13732
bea22409682f6d1947de7d92f264aad822c2e68c,2023-01-29,10446,1363,728,106,264,811,35,13753
139c9a53cb19a97947aa6998eae953a4f32d3c3e,2023-02-05,10451,1394,696,107,264,810,35,13757
4a6f64ab2afff761eb233e7ca6110d9e8acf8f32,2023-02-12,10476,1394,695,107,264,810,36,13782
877df1765ad8440c81293f4943d1f4f44485ba0f,2023-02-19,10490,1392,700,108,263,810,35,13798
a7c7363a825e176ae25f5f69cacfff0880b23e80,2023-02-26,10493,1393,699,108,263,810,35,13801
d92ec2f2812c76b23aab778e26708cf353542ae9,2023-03-05,10563,1391,695,108,264,867,35,13923
7001cc68b6d5785a8dd6aa202d4acbb2ea9364e5,2023-03-12,10566,1393,695,108,264,869,35,13930
d7b4ecdb4c1a845690d943f8b8d883e065081eb9,2023-03-19,10569,1393,694,108,266,874,36,13940
9b58148641262b014356353ebe418c68011be029,2023-03-26,10593,1393,695,109,266,874,36,13966
f0c8cb44a4d912263025616bc921c011fcb1f0b4,2023-04-02,10621,1394,695,109,269,889,36,14013
c0a19ef082327cb63b8afbadea784dcbb4f6bf5d,2023-04-09,10626,1393,696,110,269,889,36,14019
2d25ea429c359d14955ee44baeeb5778cc56cc7d,2023-04-16,10667,1393,696,110,268,889,36,14059
4502de61f24a5d50a2eb8fdd073162fb939b1e2e,2023-04-23,10672,1393,696,110,268,889,36,14064
3b3c7ef1f74d15471da482ca9b3720020c9f85f1,2023-04-30,10652,1380,684,110,267,903,37,14033
ed0f0204b2c901be006a8441ea4d392a89aba77e,2023-05-07,10672,1379,684,110,266,900,37,14048
5585fbbfd06b4be6d6286d89c705ede1dec090d5,2023-05-14,10871,1379,685,110,267,900,37,14249
7b3f571fc8e3fbb3fefc30ebe53ad074c30653a8,2023-05-21,10875,1383,682,111,268,902,37,14258
5c959d0fa745618ebee337ac2a21d22a6ec3a6a8,2023-05-28,10878,1384,681,112,268,902,37,14262
65bce4d9f9302bc798717d73548bbe5ceb802151,2023-06-04,10885,1383,682,112,268,900,37,14267
e8c207589d431c00b5f1a8175f391020323a3d27,2023-06-11,10901,1383,682,112,268,902,37,14285
0d165fba93f69b3d3f53478d0f0c6c7a58778e7e,2023-06-18,10924,1383,682,112,268,902,37,14308
01d5d6807f1026bf2fea1846a156e3e09f84c098,2023-06-25,10925,1401,664,112,268,901,37,14308
a919a16898e7219fdd26bdfe33a9959e7156d59d,2023-07-02,10935,1402,664,112,270,902,36,14321
2986ba899f5ee374008c501e26fb653147ed7891,2023-07-09,10961,1400,664,112,270,907,36,14350
093e9204183790558921c968034c547b41ebef3a,2023-07-16,10970,1403,664,112,270,903,36,14358
fdfea4c4ed0d31494fcb3633c26290f4eba9d2af,2023-07-23,10999,1403,664,112,270,900,36,14384
6b903e210462f7c1e428e0ded7e690d315e1f7a1,2023-07-30,11007,1403,665,113,257,900,36,14381
a21eb92b855f91e12d3161dc8fc5c8a4e17ee951,2023-08-06,11019,1404,664,113,258,904,36,14398
19c042ddf80533ba7a615b424dedf9647ca65b0f,2023-08-13,11024,1403,664,113,258,902,36,14400
95a1a819dffa833bdd7a47f272da7ee4ff3260c8,2023-08-20,11265,1419,664,113,259,901,37,14658
28fdf6cc16aee56fdc17a31701b90ace6e512481,2023-08-27,11264,1421,664,113,259,901,37,14659
9d2e6323775371ab0ccaec0fc1df3b50335c41ea,2023-09-03,11297,1422,664,113,258,901,38,14693
2eb6df537c36da8bf8e81ff698421f6fb1bfd1ab,2023-09-10,11300,1422,663,113,259,901,38,14696
9b78699744b0c4c8af28820cc4f0d59b9d317ead,2023-09-17,11308,1422,663,114,259,904,38,14708
35fd25af9bbcce84908101a9f487ba106a8d6df7,2023-09-24,11322,1423,664,114,259,904,38,14724
337dbf6867597b6e3b72b0bdb2152a42a9f41dbc,2023-10-01,11332,1426,665,114,259,904,38,14738
f4e8baf3806e79d7111d2943859865ae4ee0b59d,2023-10-10,11357,1430,665,114,259,908,39,14772
d2923babf3ac44cb6faa88317f77c98f3016820d,2023-10-15,11360,1431,664,114,260,908,39,14776
8ca7ccbf0dad63d75637ffdc6a5105eb9a4a4673,2023-10-22,11493,1433,663,115,260,906,39,14909
c03a44f7555768fcb8614883eb06b11b759ba1ca,2023-10-29,11598,1433,663,115,260,906,39,15014
482685697719386ca3505e8beca2398f93aff08f,2023-11-05,11635,1434,663,115,260,907,42,15056
09b19cf8dabdcfeb7a79b0d69c46febf68a53639,2023-11-12,11640,1433,663,117,259,905,42,15059
b7abea0fd6a146563830db1dc4ddd0cceb6fcf1c,2023-11-19,11655,1435,664,117,259,907,42,15079
513bf164592e2b44e3e556cc5099a19bd6977790,2023-11-26,11655,1435,664,117,259,907,42,15079
2c9ac9ab20c76abe570ff83f8746fa089fea3047,2023-12-03,11656,1433,663,117,259,906,42,15076
2e11caff39d502775d7c652972a441f5da3d9eec,2023-12-10,11659,1434,662,117,260,906,43,15081
6ab242609daec00e8bd54f7bff54557c92695724,2023-12-17,11882,1434,662,117,261,788,43,15187
0d13d095420861022e68e87ceebd5e037e12a8b3,2023-12-24,11887,1434,662,129,261,788,43,15204
9d148d08be9d77781e8103915b1f498b03fd3dd2,2023-12-31,11866,1436,659,129,261,788,44,15183
25bcf4eda05b501758b11a53823867dc500ac7d1,2024-01-07,11876,1434,659,130,261,787,44,15191


==> pog-types-high-rel.csv <==
commit,date,download,download-rel,vcs,vcs-rel,total
ee3ce0d71d51d0b93d91a8ef1c82e8d233a74b33,2019-05-05,6857,0.778320,1953,0.221680,8810
152030ffdf548527d32458c5f3fbc98700aa7e69,2019-05-12,6880,0.777225,1972,0.222775,8852
1d86b05618a063378d7ffc89a9b4c33dd65a760c,2019-05-19,6880,0.776173,1984,0.223827,8864
f3addff21c074e3f655d2108be6a21b93f598498,2019-05-26,6894,0.775914,1991,0.224086,8885
1a2fa342f0eac9aea5f16d0bb660fdf89bc9651e,2019-06-02,6898,0.775318,1999,0.224682,8897
c447eb4d1d7c222a68b1fd2397e01ff56a473e62,2019-06-10,6903,0.774226,2013,0.225774,8916
86c05c4465dee12f140baff107dab1816214305b,2019-06-16,6911,0.773043,2029,0.226957,8940
a37cbc4cbda2c1850e38bc7d14d70cc3a266a8fb,2019-06-23,6936,0.771524,2054,0.228476,8990
e79281be105b16153c375af5506db31fd1e32698,2019-07-03,6956,0.768959,2090,0.231041,9046
079c93e1c1dd93639417095000d5e56d8db62d61,2019-07-07,6961,0.767983,2103,0.232017,9064
041e03847beda7fd9cfb92f87db14c5b33179f29,2019-07-14,6968,0.766388,2124,0.233612,9092
e6df9c7e85ea48765c152b27c88ba30c50c92bb2,2019-07-21,6982,0.765235,2142,0.234765,9124
7e5eda0c08112963be08ebe0c62eed651749e0a1,2019-07-28,7026,0.765944,2147,0.234056,9173
ac6b78488faa80a83e85ee38e4a701d9c3c90c46,2019-08-04,7043,0.764878,2165,0.235122,9208
c91364d36cf6c8fc4c696d151eb9fca7832cf898,2019-08-11,7065,0.762465,2201,0.237535,9266
37d40fa509cbbe48a1d7db1291338d7ccaeae830,2019-08-18,7114,0.762814,2212,0.237186,9326
3d76112769d2149e81b7cc774d859469d1f1909e,2019-08-25,7129,0.761483,2233,0.238517,9362
1719f4f1e3aba3af60b5f7e63b8db529ef777af5,2019-09-01,7213,0.762071,2252,0.237929,9465
37ecf2d905e6afc555150ffe51095415a0d27b89,2019-09-08,7285,0.761551,2281,0.238449,9566
991c44109f92aef099b3ec50501c7cd08978c793,2019-09-15,7291,0.760192,2300,0.239808,9591
ee0a392fa001b3e3aea05150dd985b59fb7e5e3b,2019-09-22,7362,0.759596,2330,0.240404,9692
52e62bbd76b06d754f409c0f277b80e6208fe152,2019-09-29,7363,0.757277,2360,0.242723,9723
5a54baf67cfb91ad5062a4a061bc6d083096f9d8,2019-10-06,7391,0.757119,2371,0.242881,9762
b51c402f23e77a17c564a035887e55b61ef7aecf,2019-10-13,7388,0.754956,2398,0.245044,9786
7757f44044926d1aaa3a9520c5ee6f841d68f58e,2019-10-20,7399,0.753309,2423,0.246691,9822
632c6f2e6e25da2ab335a9f3592956221bc742ed,2019-11-10,7263,0.739161,2563,0.260839,9826
cf9dad6c87bab87bc25e80b321158b0328db0d8a,2019-11-17,7263,0.736165,2603,0.263835,9866
68c47474bc8bc633fa3b13610d4f700891067bbc,2019-11-24,7317,0.736043,2624,0.263957,9941
0b4ced58c04004a3751c8b84b10b8a92c5289ad9,2019-12-01,7300,0.733226,2656,0.266774,9956
add773c37a10e2c900fcfaff745e095b7fe96fbb,2019-12-08,7334,0.732960,2672,0.267040,10006
4fb8e2744a62a7124521f8fa7fb160fa56e5d41d,2019-12-15,7476,0.735176,2693,0.264824,10169
630a4b77d6c6eaa32889408331c1b79b273b24b6,2019-12-22,7538,0.735486,2711,0.264514,10249
34085eabccb8a0ca280f8d1605fdf369a94dd88a,2019-12-29,7568,0.734757,2732,0.265243,10300
85ad4ffb25c941a2a37cb4af839de9ac141c8253,2020-01-05,7947,0.741117,2776,0.258883,10723
8dc2af3ba541141d8320e860cec31090d5b69dc0,2020-01-12,7942,0.738241,2816,0.261759,10758
2d4b248857f2758f545a1399969f372d1b717f55,2020-01-19,7995,0.740278,2805,0.259722,10800
99b23feeb9d06f07b4a04af624a69ed12637b112,2020-01-26,8050,0.739754,2832,0.260246,10882
3d0c79186c6fb5346cbe20115a4fde19bc678134,2020-02-02,8063,0.738641,2853,0.261359,10916
5998ac14f376194d3878f918cb9e04a6ff599d77,2020-02-09,8121,0.737602,2889,0.262398,11010
3c6aca4232d1a3638ec962bc7afe9121626c43ec,2020-02-16,8237,0.738082,2923,0.261918,11160
6634b29f501764f542e3a5fc91bb691ef18b5702,2020-02-23,8332,0.738980,2943,0.261020,11275
1d9b4664e30ce3f79606bf1167a2fca9bf4abba2,2020-03-01,8504,0.741542,2964,0.258458,11468
5fdc5b2d57d2e7ab04dbaf9c85e7f34eebe81495,2020-03-08,8533,0.741871,2969,0.258129,11502
77386648da9c6bd0601d389ddb94ddba088d8b87,2020-03-15,8546,0.740940,2988,0.259060,11534
405c0c947cfd59d7bfb81052545cd635970d2d0c,2020-03-22,8627,0.741470,3008,0.258530,11635
07ce7ae531d58a799eec3e9113c794b717deee8f,2020-03-29,8661,0.741207,3024,0.258793,11685
4da6de3e675bd8c79320b40c62b93eea7378d273,2020-04-05,8703,0.738669,3079,0.261331,11782
1518b4bceb9955ed6d94432d651b7a2a9f3052e1,2020-04-12,8735,0.738439,3094,0.261561,11829
fafe2343c29bcb02fcee79558fbd8ae2ba2c1214,2020-04-19,8756,0.738093,3107,0.261907,11863
9b7e41f2d720b2a5da0d52dea6e2017d2851a640,2020-04-26,8772,0.737081,3129,0.262919,11901
1463079a2dc855df2274a2429dd48adc4d31ffdb,2020-05-03,8940,0.739271,3153,0.260729,12093
ccc9240664b5ecded499111ba6c5d9bbd4e7241f,2020-05-10,9076,0.740354,3183,0.259646,12259
d308bc01e171f327084bfaa9fe79fb31fe662669,2020-05-17,9092,0.740090,3193,0.259910,12285
dfc426582f7e5a34a89015663cadbad3829f55e5,2020-05-24,9115,0.739374,3213,0.260626,12328
776ecaaa0fb7201ae34653aa4c33e240b6d7b901,2020-05-31,9151,0.738758,3236,0.261242,12387
ecbde6505cd12025d7fe92c2c9a56b969ff3cb8e,2020-06-07,9166,0.738419,3247,0.261581,12413
d291b454bd402c88eed1464a1dfa058a2f663874,2020-06-14,9177,0.736753,3279,0.263247,12456
f6c6970e0dbebb7cac679f46656c2655dfe532c2,2020-06-21,9213,0.736451,3297,0.263549,12510
ea33de6d704f30b3c827877173c513f6fce22f1e,2020-06-28,9259,0.735075,3337,0.264925,12596
4cd05788b548d60154f365542fd9446ac4bcfd9f,2020-07-05,9295,0.734202,3365,0.265798,12660
ea4915a74bc4c03495d4910c1e32a92c790b6626,2020-07-12,9363,0.734238,3389,0.265762,12752
7ffec020aec9ccbc531d24e65acd93e9f3962f9f,2020-07-19,9425,0.730564,3476,0.269436,12901
ce9c5bb79c3208162bb87c1bcbc90464601d28ba,2020-07-26,9478,0.729975,3506,0.270025,12984
95c9785b428bd332644de201c7f9ac7e8f4cd72f,2020-08-02,9491,0.728955,3529,0.271045,13020
cb97d076491495aa956dbff93679a51cc5708010,2020-08-09,9525,0.728768,3545,0.271232,13070
ee3be810d6f5721dce037c5d71c823335f9a6abb,2020-08-16,9548,0.725753,3608,0.274247,13156
dc12a37a0d70bd56a5fac59af5a5196d6b525482,2020-08-23,9608,0.724312,3657,0.275688,13265
73a3085e346f7e6286acdc3e7b0ea3194ff0c317,2020-08-30,9638,0.724444,3666,0.275556,13304
10ba62ec63f80044c8652a9869f13585f2014ebe,2020-09-06,9640,0.723344,3687,0.276656,13327
a3f6f27bbc87d3ae169323a419916e50dd379790,2020-09-13,9690,0.722865,3715,0.277135,13405
4d82e8e5c5f7e43dbaf5d009697915717d15b155,2020-09-20,9705,0.722152,3734,0.277848,13439
59223c5bc6816962b95d51fb2e8b7edd91c7fa95,2020-09-27,9718,0.716244,3850,0.283756,13568
cdcbb42aa398f697dfe86563b98bddc3cb3d525a,2020-10-04,9727,0.721213,3760,0.278787,13487
34d436a4082b5c5f23b00e13eb8e5a92d957d704,2020-10-11,9755,0.720937,3776,0.279063,13531
4d405914ed02bd5672d5527cf4fa6e529e7faab6,2020-10-18,9915,0.722931,3800,0.277069,13715
2e99651911e21df580ca608889f050763305159d,2020-10-25,9933,0.722085,3823,0.277915,13756
f445bc65764ffad2ae9f3b382ddb8feb4eeea2fb,2020-11-01,9942,0.721533,3837,0.278467,13779
d4dbcb81bc6abb27217fe5ec65a584a7a08ab196,2020-11-08,9968,0.721274,3852,0.278726,13820
81643c4cf3e61f5a98b92a72a92c230f5e7ca905,2020-11-15,9974,0.720248,3874,0.279752,13848
eeee65076e3199c778b177e06de3aae7696dbb9f,2020-11-22,9989,0.719358,3897,0.280642,13886
60a10a11819891d3d91e371364bbdcfab2449ebe,2020-11-29,10036,0.718757,3927,0.281243,13963
937bc5841429f40a64e6b25d5d4c2fe3276789f1,2020-12-06,10112,0.717570,3980,0.282430,14092
1adeb744560af94687eb7c3780c7145c52674070,2020-12-13,10190,0.717252,4017,0.282748,14207
f9978346e73359ac1d8b88c9ed874edc7225582b,2020-12-20,10234,0.717219,4035,0.282781,14269
5aae614868b8a7e3097ae70f6024352aa5c8de21,2020-12-27,10237,0.716726,4046,0.283274,14283
78a9cfa33e66c5647cea66980d83f49a43e27f60,2021-01-03,10310,0.716769,4074,0.283231,14384
9f829da86fceb78cc6fedfd30ee42071d3e402c4,2021-01-10,10477,0.718390,4107,0.281610,14584
23b8af7962114d80552f09ff2adc4c2f4eabf0f5,2021-01-17,10486,0.717139,4136,0.282861,14622
d94f7530434fe3efd61b7d3301eff7501ae044f6,2021-01-24,10530,0.717254,4151,0.282746,14681
a20b4f07bf90efa21acd035d9830bd8f4bf4240d,2021-01-31,10550,0.715691,4191,0.284309,14741
bf645c7fb158913305a884128131d17bdf29774e,2021-02-07,10648,0.714487,4255,0.285513,14903
6941dbf958a2294e0a058af3498df9c46a6a1e50,2021-02-15,10915,0.718801,4270,0.281199,15185
c7be46b7d754cbf0d0526b5d8a9d1ecee64b6154,2021-02-21,10969,0.718243,4303,0.281757,15272
20b5cf8304ef2c0fd16515f289ff0d5a21c7a96f,2021-03-01,10989,0.717344,4330,0.282656,15319
6bf49dfa2606071fcd023f5487b7798fa2383a5e,2021-03-07,11008,0.716247,4361,0.283753,15369
92d0949a268fe8479af5851d5bb3733e207a5c81,2021-03-14,11072,0.715986,4392,0.284014,15464
ba0dc1dbc150a95746ffb89596862533e533c2c9,2021-03-21,11123,0.715720,4418,0.284280,15541
ac6e19b08259f2085ae4757bf4efb095fbdd23e9,2021-03-28,11135,0.714974,4439,0.285026,15574
dda88cda120d75f7d139e54367c0d76e574091dc,2021-04-04,11140,0.711821,4510,0.288179,15650
280cfe63bdd6eb4dd5460385e7918e0808ffe511,2021-04-11,11158,0.711335,4528,0.288665,15686
da28f04a5fa2dba2e153c3af0908ab76c98b6811,2021-04-18,11188,0.711117,4545,0.288883,15733
860d28da6ef850d0c191d756d0804fef03f8e778,2021-04-25,11195,0.710388,4564,0.289612,15759
1b792e8b5275dc010c53d91062082340431204f2,2021-05-02,11219,0.710153,4579,0.289847,15798
cbb704b21eb319f4943f1e01f6c2785a8b7db349,2021-05-09,11249,0.708375,4631,0.291625,15880
860ca285b64ea22441a72c26c4715ccfc28a5b9f,2021-05-16,11261,0.707260,4661,0.292740,15922
d49402ab45486347cddfd000951a69f0c872cfda,2021-05-23,11267,0.705908,4694,0.294092,15961
d7d6c9e4e697c33634c89628d10995d0f070db96,2021-05-30,11338,0.705846,4725,0.294154,16063
d1e7b50dbf58c59c100f1bf5a7ea735daa3a203f,2021-06-06,11369,0.701444,4839,0.298556,16208
335f7668d43f4992148fe133dfa390b81056ebc6,2021-06-13,11446,0.701004,4882,0.298996,16328
dcd94ee855fa03596a8e84b7cffe1344bb6206ef,2021-06-20,11561,0.700539,4942,0.299461,16503
1afffdaa63d34a810943aa5a6b8cc03d42cc3bd2,2021-06-27,11579,0.699384,4977,0.300616,16556
243d74579d2afdcad1f709909a3ac149475b3e23,2021-07-04,11585,0.698523,5000,0.301477,16585
5c3489a3f7f33293dfdaff23374d93a01c838968,2021-07-11,11626,0.697588,5040,0.302412,16666
59d20bcfcc92e51fb451001ed52b21f6daf8013c,2021-07-18,11668,0.697889,5051,0.302111,16719
45881ea747bbff8f4819100264f70958f454090f,2021-07-25,11683,0.697035,5078,0.302965,16761
c8bcef2598c9cee91f2f48d78259c53bdaf27a60,2021-08-01,11722,0.696660,5104,0.303340,16826
aa816708b278cafd86b11c3f3ddcdf7b9930713e,2021-08-08,11744,0.696023,5129,0.303977,16873
ee467c853a184a7768ac171840357afde49c10e3,2021-08-15,11751,0.695367,5148,0.304633,16899
9e3b68203cba2b1bd96e524d3ae9dfc3336a72f7,2021-08-22,11748,0.694326,5172,0.305674,16920
0bc5448cf14c2f61eb591d47a5422fda638f08fc,2021-08-29,11810,0.694869,5186,0.305131,16996
19c3ca02073ea4d540d98a7bfafbed744f1cb637,2021-09-05,11818,0.694196,5206,0.305804,17024
ca23fd62f17fefcbac2aa48b4718245ab0209032,2021-09-12,11884,0.695093,5213,0.304907,17097
68fc1b405e6502dcd73e765d0822ad6208886310,2021-09-19,11920,0.695206,5226,0.304794,17146
47140fbf7217014e8811d30990b78a9fa888df45,2021-09-26,12109,0.697724,5246,0.302276,17355
080ba97652b471c4836dd7e37f4dc72e5e358870,2021-10-03,12216,0.698576,5271,0.301424,17487
7c3f28fdc4edc00f66801cd51a5ba08eee44f77f,2021-10-10,12284,0.699226,5284,0.300774,17568
258a27eea9aab4f8af995f95743ccd264b5efcb5,2021-10-17,12299,0.697697,5329,0.302303,17628
9c3b2cf0b3328a08d026dbbf4fea4c26eafc67ef,2021-10-24,12315,0.696983,5354,0.303017,17669
9f2c5e901e988b575d487629976d2d14be4ed61d,2021-10-31,12330,0.692930,5464,0.307070,17794
b11badfb4cd8124f2f467697cf2a4d15e7f20b19,2021-11-07,12407,0.693943,5472,0.306057,17879
7f7f739e235548ec2f9337b0ec1ef976a1437b30,2021-11-14,12492,0.694811,5487,0.305189,17979
348f1f7cb5e0a37f66268c4204777238f26ae947,2021-11-21,12524,0.693466,5536,0.306534,18060
f43a7838716b80e439d1d94c00da6880d6f2893f,2021-11-28,12534,0.692639,5562,0.307361,18096
030d9b261fc81cf8047cc8f4dfd1f8e59e1fd3b7,2021-12-05,12552,0.695594,5493,0.304406,18045
ab82bed5d14a57d95d278646efe9f930d12fc2ff,2021-12-12,12603,0.695491,5518,0.304509,18121
2607ff0b9c72f032da4f6bc6644c671f0553178e,2021-12-19,12576,0.692016,5597,0.307984,18173
fb95b755e2adfda90d4c8568e0d2c5eacea35d42,2021-12-30,12694,0.692904,5626,0.307096,18320
2c6dfeac6459901b500a81a1d733a48993792a11,2022-01-02,12709,0.692098,5654,0.307902,18363
195bb1fb9d55d8e5187d669c63a3cde747fc5f64,2022-01-09,12720,0.691944,5663,0.308056,18383
0891ac16d0c7eec2c5f0dfddfcc90f92927c8d96,2022-01-16,12760,0.690289,5725,0.309711,18485
d25a4e49d7c908ac6c2ae46b36778b5930ffbbf3,2022-01-23,12970,0.692583,5757,0.307417,18727
090e92581611bab97cfdc0b45cc224a3b3736beb,2022-01-30,13069,0.692728,5797,0.307272,18866
7c9ad54b0616112c7eea6dd02379616aef206490,2022-02-06,13079,0.692194,5816,0.307806,18895
9749fb2c3f2eb6e816d68bb9ed8ad29fea46ef2d,2022-02-13,13092,0.691162,5850,0.308838,18942
1a8b7257a6d657f145520ed67e2faa6f6174a84b,2022-02-20,13119,0.691019,5866,0.308981,18985
31ecd80db714abfc3ef536b458fc4c1ed778d3c6,2022-02-27,13137,0.690839,5879,0.309161,19016
78ff328d25eee0c75305efed58484ac2381e1766,2022-03-06,13152,0.687686,5973,0.312314,19125
1a36fb51a84fadf578151c614da9c9e420bbdff2,2022-03-13,13160,0.687242,5989,0.312758,19149
0d216771704bb93f72a0ef4d22f7af52df97b5de,2022-03-20,13171,0.686991,6001,0.313009,19172
2344fb10972a4cefead8e7aa3e0b807da4cf4570,2022-03-27,13179,0.686943,6006,0.313057,19185
7902d17bc877993936ae0c575bca3bac5d2e1f7f,2022-04-03,13184,0.686810,6012,0.313190,19196
2299d2c896cbd865a7f27d83f793c783e1211dfe,2022-04-10,13206,0.686739,6024,0.313261,19230
e5174200c4d78358e22e889da2b53dc06c202003,2022-04-17,13236,0.686265,6051,0.313735,19287
d13c7e905c0cd4ecc47df5b160b76d60a7639559,2022-04-24,13236,0.685874,6062,0.314126,19298
7b9ee58925406f5d608fca06db5479e16970dc91,2022-05-01,13258,0.685877,6072,0.314123,19330
fc7fc13716c9be03e2123b09d629c2e5e1328330,2022-05-08,13285,0.685996,6081,0.314004,19366
de68877a517ba058f67086d444d7265c9c803679,2022-05-15,13354,0.685137,6137,0.314863,19491
ad07af353877f8f438d92b04eeb4955f077ca499,2022-05-22,13375,0.684213,6173,0.315787,19548
926fcb488b756fb5d6c4c129c4348650919e5835,2022-05-29,13389,0.684090,6183,0.315910,19572
62da327848311a75723f16642c20d2925919237e,2022-06-05,13274,0.682257,6182,0.317743,19456
75eae3fd78abe3037b0e831958cfa667cc87f0b8,2022-06-12,13281,0.681741,6200,0.318259,19481
77db24ff5ba50c1169642a849211d558668487aa,2022-06-19,13316,0.681613,6220,0.318387,19536
08a2a72a124f21fffaee45d0c71aa34cf49b8d70,2022-06-26,13320,0.680912,6242,0.319088,19562
c145e51844bf52eb77cdc969a0fe30a48755b29e,2022-07-03,13344,0.679499,6294,0.320501,19638
13c73ccd902c55ef859cf2b8a5f96d93007892d8,2022-07-10,13377,0.679346,6314,0.320654,19691
8d7fdbe261e32a63df8c47f06b1a43095b6084c7,2022-07-17,13382,0.679151,6322,0.320849,19704
c5a80784e2a08f676e2f49cbdab1f81db8d7dbb6,2022-07-24,13386,0.678459,6344,0.321541,19730
0565cde6892c4fcc503a86227e366d3500040076,2022-07-31,13429,0.679021,6348,0.320979,19777
bb5afc5b9ebcea94bc083f14fbc83cab9f86adfe,2022-08-07,13475,0.677851,6404,0.322149,19879
ca8c7a36dfbefd66841a2a6df4c9e44ba525c3e0,2022-08-14,13504,0.677368,6432,0.322632,19936
b8f2eb286ec52c97048e23d326d94ae5772797e8,2022-08-21,13511,0.677039,6445,0.322961,19956
8df29c26ba184874561c67e48f69fd3526156516,2022-08-28,13532,0.676532,6470,0.323468,20002
13cc34188ab4bde31f8c74d25d40d9adffbaa582,2022-09-04,13551,0.675995,6495,0.324005,20046
072cc8d1415a2abf66b36249c61658a828dead88,2022-09-11,13593,0.674792,6551,0.325208,20144
373731737fbe082e5e684eae78629df16e3fd61b,2022-09-18,13631,0.674668,6573,0.325332,20204
2e0fa826c9a7bbb159fb4fae38a7de10fe66d8bc,2022-09-25,13676,0.671050,6704,0.328950,20380
ae221813745783ef1b7eee47561a2208cd5ad512,2022-10-02,13703,0.673929,6630,0.326071,20333
79358a99cd46a27fdc716309ccee2596483ab9af,2022-10-09,13720,0.673440,6653,0.326560,20373
270eb27b20b4d1e024553a017f479556ee0b8ded,2022-10-16,13729,0.672496,6686,0.327504,20415
dbc9a9a81b3e2c55cf16d8d7f59fab88163cdb8b,2022-10-23,13747,0.672192,6704,0.327808,20451
63bf06013820aa26aca7dc8f18cb79403b94e9a5,2022-10-30,13449,0.666848,6719,0.333152,20168
a6c90c293d5b0c77d3e1e967546fe0aadc53a102,2022-11-06,13480,0.666337,6750,0.333663,20230
c4025af8c11c3e9ea0c2747b6c475c916fb61d80,2022-11-13,13490,0.666074,6763,0.333926,20253
ac09fcb955e9358c330d728693759ca1a2e20542,2022-11-20,13485,0.664613,6805,0.335387,20290
c4618ca13f1cefeb1dbfe619ca09f32925b84732,2022-11-27,13588,0.663541,6890,0.336459,20478
a4d52f07d7fd0e4d9997b3021192685d4a3b0b71,2022-12-04,13683,0.663837,6929,0.336163,20612
0ce1f82e5aaac951b21d579eb46bf75cfe6713c0,2022-12-11,13649,0.662605,6950,0.337395,20599
2472015c36f333657c5a223150e3e809f01ad1af,2022-12-18,13684,0.662375,6975,0.337625,20659
860e949896b1a9ae5427f4cf9fa690fdcaae48a0,2022-12-25,13693,0.661402,7010,0.338598,20703
87cc524f52b65f7f12c9b87d25b467772e357cab,2023-01-01,13706,0.661135,7025,0.338865,20731
db3fdbbdfee9d412053cc9538ad76abee7c2cb89,2023-01-08,13722,0.660887,7041,0.339113,20763
a98145ec04d5c3f8f2ef430555cde5eccfbd3875,2023-01-15,13724,0.660125,7066,0.339875,20790
bbc8f4c29ed9efc1240c3d153fb234d7a79930fd,2023-01-22,13732,0.659717,7083,0.340283,20815
bea22409682f6d1947de7d92f264aad822c2e68c,2023-01-29,13753,0.659553,7099,0.340447,20852
139c9a53cb19a97947aa6998eae953a4f32d3c3e,2023-02-05,13757,0.658892,7122,0.341108,20879
4a6f64ab2afff761eb233e7ca6110d9e8acf8f32,2023-02-12,13782,0.658355,7152,0.341645,20934
877df1765ad8440c81293f4943d1f4f44485ba0f,2023-02-19,13798,0.655986,7236,0.344014,21034
a7c7363a825e176ae25f5f69cacfff0880b23e80,2023-02-26,13801,0.655349,7258,0.344651,21059
d92ec2f2812c76b23aab778e26708cf353542ae9,2023-03-05,13923,0.655910,7304,0.344090,21227
7001cc68b6d5785a8dd6aa202d4acbb2ea9364e5,2023-03-12,13930,0.655375,7325,0.344625,21255
d7b4ecdb4c1a845690d943f8b8d883e065081eb9,2023-03-19,13940,0.654706,7352,0.345294,21292
9b58148641262b014356353ebe418c68011be029,2023-03-26,13966,0.654023,7388,0.345977,21354
f0c8cb44a4d912263025616bc921c011fcb1f0b4,2023-04-02,14013,0.651162,7507,0.348838,21520
c0a19ef082327cb63b8afbadea784dcbb4f6bf5d,2023-04-09,14019,0.650685,7526,0.349315,21545
2d25ea429c359d14955ee44baeeb5778cc56cc7d,2023-04-16,14059,0.650699,7547,0.349301,21606
4502de61f24a5d50a2eb8fdd073162fb939b1e2e,2023-04-23,14064,0.650268,7564,0.349732,21628
3b3c7ef1f74d15471da482ca9b3720020c9f85f1,2023-04-30,14033,0.648565,7604,0.351435,21637
ed0f0204b2c901be006a8441ea4d392a89aba77e,2023-05-07,14048,0.648419,7617,0.351581,21665
5585fbbfd06b4be6d6286d89c705ede1dec090d5,2023-05-14,14249,0.651055,7637,0.348945,21886
7b3f571fc8e3fbb3fefc30ebe53ad074c30653a8,2023-05-21,14258,0.650961,7645,0.349039,21903
5c959d0fa745618ebee337ac2a21d22a6ec3a6a8,2023-05-28,14262,0.650817,7652,0.349183,21914
65bce4d9f9302bc798717d73548bbe5ceb802151,2023-06-04,14267,0.650481,7666,0.349519,21933
e8c207589d431c00b5f1a8175f391020323a3d27,2023-06-11,14285,0.650205,7685,0.349795,21970
0d165fba93f69b3d3f53478d0f0c6c7a58778e7e,2023-06-18,14308,0.650245,7696,0.349755,22004
01d5d6807f1026bf2fea1846a156e3e09f84c098,2023-06-25,14308,0.649832,7710,0.350168,22018
a919a16898e7219fdd26bdfe33a9959e7156d59d,2023-07-02,14321,0.648978,7746,0.351022,22067
2986ba899f5ee374008c501e26fb653147ed7891,2023-07-09,14350,0.648940,7763,0.351060,22113
093e9204183790558921c968034c547b41ebef3a,2023-07-16,14358,0.647953,7801,0.352047,22159
fdfea4c4ed0d31494fcb3633c26290f4eba9d2af,2023-07-23,14384,0.627903,8524,0.372097,22908
6b903e210462f7c1e428e0ded7e690d315e1f7a1,2023-07-30,14381,0.627443,8539,0.372557,22920
a21eb92b855f91e12d3161dc8fc5c8a4e17ee951,2023-08-06,14398,0.620710,8798,0.379290,23196
19c042ddf80533ba7a615b424dedf9647ca65b0f,2023-08-13,14400,0.614177,9046,0.385823,23446
95a1a819dffa833bdd7a47f272da7ee4ff3260c8,2023-08-20,14658,0.601033,9730,0.398967,24388
28fdf6cc16aee56fdc17a31701b90ace6e512481,2023-08-27,14659,0.586430,10338,0.413570,24997
9d2e6323775371ab0ccaec0fc1df3b50335c41ea,2023-09-03,14693,0.557821,11647,0.442179,26340
2eb6df537c36da8bf8e81ff698421f6fb1bfd1ab,2023-09-10,14696,0.557300,11674,0.442700,26370
9b78699744b0c4c8af28820cc4f0d59b9d317ead,2023-09-17,14708,0.557353,11681,0.442647,26389
35fd25af9bbcce84908101a9f487ba106a8d6df7,2023-09-24,14724,0.557411,11691,0.442589,26415
337dbf6867597b6e3b72b0bdb2152a42a9f41dbc,2023-10-01,14738,0.555020,11816,0.444980,26554
f4e8baf3806e79d7111d2943859865ae4ee0b59d,2023-10-10,14772,0.555088,11840,0.444912,26612
d2923babf3ac44cb6faa88317f77c98f3016820d,2023-10-15,14776,0.554925,11851,0.445075,26627
8ca7ccbf0dad63d75637ffdc6a5105eb9a4a4673,2023-10-22,14909,0.556867,11864,0.443133,26773
c03a44f7555768fcb8614883eb06b11b759ba1ca,2023-10-29,15014,0.558287,11879,0.441713,26893
482685697719386ca3505e8beca2398f93aff08f,2023-11-05,15056,0.558830,11886,0.441170,26942
09b19cf8dabdcfeb7a79b0d69c46febf68a53639,2023-11-12,15059,0.558734,11893,0.441266,26952
b7abea0fd6a146563830db1dc4ddd0cceb6fcf1c,2023-11-19,15079,0.558999,11896,0.441001,26975
513bf164592e2b44e3e556cc5099a19bd6977790,2023-11-26,15079,0.558357,11927,0.441643,27006
2c9ac9ab20c76abe570ff83f8746fa089fea3047,2023-12-03,15076,0.558164,11934,0.441836,27010
2e11caff39d502775d7c652972a441f5da3d9eec,2023-12-10,15081,0.557998,11946,0.442002,27027
6ab242609daec00e8bd54f7bff54557c92695724,2023-12-17,15187,0.559291,11967,0.440709,27154
0d13d095420861022e68e87ceebd5e037e12a8b3,2023-12-24,15204,0.559423,11974,0.440577,27178
9d148d08be9d77781e8103915b1f498b03fd3dd2,2023-12-31,15183,0.559680,11945,0.440320,27128
25bcf4eda05b501758b11a53823867dc500ac7d1,2024-01-07,15191,0.559377,11966,0.440623,27157


==> pog-types-high.csv <==
commit,date,download,vcs,total
ee3ce0d71d51d0b93d91a8ef1c82e8d233a74b33,2019-05-05,6857,1953,8810
152030ffdf548527d32458c5f3fbc98700aa7e69,2019-05-12,6880,1972,8852
1d86b05618a063378d7ffc89a9b4c33dd65a760c,2019-05-19,6880,1984,8864
f3addff21c074e3f655d2108be6a21b93f598498,2019-05-26,6894,1991,8885
1a2fa342f0eac9aea5f16d0bb660fdf89bc9651e,2019-06-02,6898,1999,8897
c447eb4d1d7c222a68b1fd2397e01ff56a473e62,2019-06-10,6903,2013,8916
86c05c4465dee12f140baff107dab1816214305b,2019-06-16,6911,2029,8940
a37cbc4cbda2c1850e38bc7d14d70cc3a266a8fb,2019-06-23,6936,2054,8990
e79281be105b16153c375af5506db31fd1e32698,2019-07-03,6956,2090,9046
079c93e1c1dd93639417095000d5e56d8db62d61,2019-07-07,6961,2103,9064
041e03847beda7fd9cfb92f87db14c5b33179f29,2019-07-14,6968,2124,9092
e6df9c7e85ea48765c152b27c88ba30c50c92bb2,2019-07-21,6982,2142,9124
7e5eda0c08112963be08ebe0c62eed651749e0a1,2019-07-28,7026,2147,9173
ac6b78488faa80a83e85ee38e4a701d9c3c90c46,2019-08-04,7043,2165,9208
c91364d36cf6c8fc4c696d151eb9fca7832cf898,2019-08-11,7065,2201,9266
37d40fa509cbbe48a1d7db1291338d7ccaeae830,2019-08-18,7114,2212,9326
3d76112769d2149e81b7cc774d859469d1f1909e,2019-08-25,7129,2233,9362
1719f4f1e3aba3af60b5f7e63b8db529ef777af5,2019-09-01,7213,2252,9465
37ecf2d905e6afc555150ffe51095415a0d27b89,2019-09-08,7285,2281,9566
991c44109f92aef099b3ec50501c7cd08978c793,2019-09-15,7291,2300,9591
ee0a392fa001b3e3aea05150dd985b59fb7e5e3b,2019-09-22,7362,2330,9692
52e62bbd76b06d754f409c0f277b80e6208fe152,2019-09-29,7363,2360,9723
5a54baf67cfb91ad5062a4a061bc6d083096f9d8,2019-10-06,7391,2371,9762
b51c402f23e77a17c564a035887e55b61ef7aecf,2019-10-13,7388,2398,9786
7757f44044926d1aaa3a9520c5ee6f841d68f58e,2019-10-20,7399,2423,9822
632c6f2e6e25da2ab335a9f3592956221bc742ed,2019-11-10,7263,2563,9826
cf9dad6c87bab87bc25e80b321158b0328db0d8a,2019-11-17,7263,2603,9866
68c47474bc8bc633fa3b13610d4f700891067bbc,2019-11-24,7317,2624,9941
0b4ced58c04004a3751c8b84b10b8a92c5289ad9,2019-12-01,7300,2656,9956
add773c37a10e2c900fcfaff745e095b7fe96fbb,2019-12-08,7334,2672,10006
4fb8e2744a62a7124521f8fa7fb160fa56e5d41d,2019-12-15,7476,2693,10169
630a4b77d6c6eaa32889408331c1b79b273b24b6,2019-12-22,7538,2711,10249
34085eabccb8a0ca280f8d1605fdf369a94dd88a,2019-12-29,7568,2732,10300
85ad4ffb25c941a2a37cb4af839de9ac141c8253,2020-01-05,7947,2776,10723
8dc2af3ba541141d8320e860cec31090d5b69dc0,2020-01-12,7942,2816,10758
2d4b248857f2758f545a1399969f372d1b717f55,2020-01-19,7995,2805,10800
99b23feeb9d06f07b4a04af624a69ed12637b112,2020-01-26,8050,2832,10882
3d0c79186c6fb5346cbe20115a4fde19bc678134,2020-02-02,8063,2853,10916
5998ac14f376194d3878f918cb9e04a6ff599d77,2020-02-09,8121,2889,11010
3c6aca4232d1a3638ec962bc7afe9121626c43ec,2020-02-16,8237,2923,11160
6634b29f501764f542e3a5fc91bb691ef18b5702,2020-02-23,8332,2943,11275
1d9b4664e30ce3f79606bf1167a2fca9bf4abba2,2020-03-01,8504,2964,11468
5fdc5b2d57d2e7ab04dbaf9c85e7f34eebe81495,2020-03-08,8533,2969,11502
77386648da9c6bd0601d389ddb94ddba088d8b87,2020-03-15,8546,2988,11534
405c0c947cfd59d7bfb81052545cd635970d2d0c,2020-03-22,8627,3008,11635
07ce7ae531d58a799eec3e9113c794b717deee8f,2020-03-29,8661,3024,11685
4da6de3e675bd8c79320b40c62b93eea7378d273,2020-04-05,8703,3079,11782
1518b4bceb9955ed6d94432d651b7a2a9f3052e1,2020-04-12,8735,3094,11829
fafe2343c29bcb02fcee79558fbd8ae2ba2c1214,2020-04-19,8756,3107,11863
9b7e41f2d720b2a5da0d52dea6e2017d2851a640,2020-04-26,8772,3129,11901
1463079a2dc855df2274a2429dd48adc4d31ffdb,2020-05-03,8940,3153,12093
ccc9240664b5ecded499111ba6c5d9bbd4e7241f,2020-05-10,9076,3183,12259
d308bc01e171f327084bfaa9fe79fb31fe662669,2020-05-17,9092,3193,12285
dfc426582f7e5a34a89015663cadbad3829f55e5,2020-05-24,9115,3213,12328
776ecaaa0fb7201ae34653aa4c33e240b6d7b901,2020-05-31,9151,3236,12387
ecbde6505cd12025d7fe92c2c9a56b969ff3cb8e,2020-06-07,9166,3247,12413
d291b454bd402c88eed1464a1dfa058a2f663874,2020-06-14,9177,3279,12456
f6c6970e0dbebb7cac679f46656c2655dfe532c2,2020-06-21,9213,3297,12510
ea33de6d704f30b3c827877173c513f6fce22f1e,2020-06-28,9259,3337,12596
4cd05788b548d60154f365542fd9446ac4bcfd9f,2020-07-05,9295,3365,12660
ea4915a74bc4c03495d4910c1e32a92c790b6626,2020-07-12,9363,3389,12752
7ffec020aec9ccbc531d24e65acd93e9f3962f9f,2020-07-19,9425,3476,12901
ce9c5bb79c3208162bb87c1bcbc90464601d28ba,2020-07-26,9478,3506,12984
95c9785b428bd332644de201c7f9ac7e8f4cd72f,2020-08-02,9491,3529,13020
cb97d076491495aa956dbff93679a51cc5708010,2020-08-09,9525,3545,13070
ee3be810d6f5721dce037c5d71c823335f9a6abb,2020-08-16,9548,3608,13156
dc12a37a0d70bd56a5fac59af5a5196d6b525482,2020-08-23,9608,3657,13265
73a3085e346f7e6286acdc3e7b0ea3194ff0c317,2020-08-30,9638,3666,13304
10ba62ec63f80044c8652a9869f13585f2014ebe,2020-09-06,9640,3687,13327
a3f6f27bbc87d3ae169323a419916e50dd379790,2020-09-13,9690,3715,13405
4d82e8e5c5f7e43dbaf5d009697915717d15b155,2020-09-20,9705,3734,13439
59223c5bc6816962b95d51fb2e8b7edd91c7fa95,2020-09-27,9718,3850,13568
cdcbb42aa398f697dfe86563b98bddc3cb3d525a,2020-10-04,9727,3760,13487
34d436a4082b5c5f23b00e13eb8e5a92d957d704,2020-10-11,9755,3776,13531
4d405914ed02bd5672d5527cf4fa6e529e7faab6,2020-10-18,9915,3800,13715
2e99651911e21df580ca608889f050763305159d,2020-10-25,9933,3823,13756
f445bc65764ffad2ae9f3b382ddb8feb4eeea2fb,2020-11-01,9942,3837,13779
d4dbcb81bc6abb27217fe5ec65a584a7a08ab196,2020-11-08,9968,3852,13820
81643c4cf3e61f5a98b92a72a92c230f5e7ca905,2020-11-15,9974,3874,13848
eeee65076e3199c778b177e06de3aae7696dbb9f,2020-11-22,9989,3897,13886
60a10a11819891d3d91e371364bbdcfab2449ebe,2020-11-29,10036,3927,13963
937bc5841429f40a64e6b25d5d4c2fe3276789f1,2020-12-06,10112,3980,14092
1adeb744560af94687eb7c3780c7145c52674070,2020-12-13,10190,4017,14207
f9978346e73359ac1d8b88c9ed874edc7225582b,2020-12-20,10234,4035,14269
5aae614868b8a7e3097ae70f6024352aa5c8de21,2020-12-27,10237,4046,14283
78a9cfa33e66c5647cea66980d83f49a43e27f60,2021-01-03,10310,4074,14384
9f829da86fceb78cc6fedfd30ee42071d3e402c4,2021-01-10,10477,4107,14584
23b8af7962114d80552f09ff2adc4c2f4eabf0f5,2021-01-17,10486,4136,14622
d94f7530434fe3efd61b7d3301eff7501ae044f6,2021-01-24,10530,4151,14681
a20b4f07bf90efa21acd035d9830bd8f4bf4240d,2021-01-31,10550,4191,14741
bf645c7fb158913305a884128131d17bdf29774e,2021-02-07,10648,4255,14903
6941dbf958a2294e0a058af3498df9c46a6a1e50,2021-02-15,10915,4270,15185
c7be46b7d754cbf0d0526b5d8a9d1ecee64b6154,2021-02-21,10969,4303,15272
20b5cf8304ef2c0fd16515f289ff0d5a21c7a96f,2021-03-01,10989,4330,15319
6bf49dfa2606071fcd023f5487b7798fa2383a5e,2021-03-07,11008,4361,15369
92d0949a268fe8479af5851d5bb3733e207a5c81,2021-03-14,11072,4392,15464
ba0dc1dbc150a95746ffb89596862533e533c2c9,2021-03-21,11123,4418,15541
ac6e19b08259f2085ae4757bf4efb095fbdd23e9,2021-03-28,11135,4439,15574
dda88cda120d75f7d139e54367c0d76e574091dc,2021-04-04,11140,4510,15650
280cfe63bdd6eb4dd5460385e7918e0808ffe511,2021-04-11,11158,4528,15686
da28f04a5fa2dba2e153c3af0908ab76c98b6811,2021-04-18,11188,4545,15733
860d28da6ef850d0c191d756d0804fef03f8e778,2021-04-25,11195,4564,15759
1b792e8b5275dc010c53d91062082340431204f2,2021-05-02,11219,4579,15798
cbb704b21eb319f4943f1e01f6c2785a8b7db349,2021-05-09,11249,4631,15880
860ca285b64ea22441a72c26c4715ccfc28a5b9f,2021-05-16,11261,4661,15922
d49402ab45486347cddfd000951a69f0c872cfda,2021-05-23,11267,4694,15961
d7d6c9e4e697c33634c89628d10995d0f070db96,2021-05-30,11338,4725,16063
d1e7b50dbf58c59c100f1bf5a7ea735daa3a203f,2021-06-06,11369,4839,16208
335f7668d43f4992148fe133dfa390b81056ebc6,2021-06-13,11446,4882,16328
dcd94ee855fa03596a8e84b7cffe1344bb6206ef,2021-06-20,11561,4942,16503
1afffdaa63d34a810943aa5a6b8cc03d42cc3bd2,2021-06-27,11579,4977,16556
243d74579d2afdcad1f709909a3ac149475b3e23,2021-07-04,11585,5000,16585
5c3489a3f7f33293dfdaff23374d93a01c838968,2021-07-11,11626,5040,16666
59d20bcfcc92e51fb451001ed52b21f6daf8013c,2021-07-18,11668,5051,16719
45881ea747bbff8f4819100264f70958f454090f,2021-07-25,11683,5078,16761
c8bcef2598c9cee91f2f48d78259c53bdaf27a60,2021-08-01,11722,5104,16826
aa816708b278cafd86b11c3f3ddcdf7b9930713e,2021-08-08,11744,5129,16873
ee467c853a184a7768ac171840357afde49c10e3,2021-08-15,11751,5148,16899
9e3b68203cba2b1bd96e524d3ae9dfc3336a72f7,2021-08-22,11748,5172,16920
0bc5448cf14c2f61eb591d47a5422fda638f08fc,2021-08-29,11810,5186,16996
19c3ca02073ea4d540d98a7bfafbed744f1cb637,2021-09-05,11818,5206,17024
ca23fd62f17fefcbac2aa48b4718245ab0209032,2021-09-12,11884,5213,17097
68fc1b405e6502dcd73e765d0822ad6208886310,2021-09-19,11920,5226,17146
47140fbf7217014e8811d30990b78a9fa888df45,2021-09-26,12109,5246,17355
080ba97652b471c4836dd7e37f4dc72e5e358870,2021-10-03,12216,5271,17487
7c3f28fdc4edc00f66801cd51a5ba08eee44f77f,2021-10-10,12284,5284,17568
258a27eea9aab4f8af995f95743ccd264b5efcb5,2021-10-17,12299,5329,17628
9c3b2cf0b3328a08d026dbbf4fea4c26eafc67ef,2021-10-24,12315,5354,17669
9f2c5e901e988b575d487629976d2d14be4ed61d,2021-10-31,12330,5464,17794
b11badfb4cd8124f2f467697cf2a4d15e7f20b19,2021-11-07,12407,5472,17879
7f7f739e235548ec2f9337b0ec1ef976a1437b30,2021-11-14,12492,5487,17979
348f1f7cb5e0a37f66268c4204777238f26ae947,2021-11-21,12524,5536,18060
f43a7838716b80e439d1d94c00da6880d6f2893f,2021-11-28,12534,5562,18096
030d9b261fc81cf8047cc8f4dfd1f8e59e1fd3b7,2021-12-05,12552,5493,18045
ab82bed5d14a57d95d278646efe9f930d12fc2ff,2021-12-12,12603,5518,18121
2607ff0b9c72f032da4f6bc6644c671f0553178e,2021-12-19,12576,5597,18173
fb95b755e2adfda90d4c8568e0d2c5eacea35d42,2021-12-30,12694,5626,18320
2c6dfeac6459901b500a81a1d733a48993792a11,2022-01-02,12709,5654,18363
195bb1fb9d55d8e5187d669c63a3cde747fc5f64,2022-01-09,12720,5663,18383
0891ac16d0c7eec2c5f0dfddfcc90f92927c8d96,2022-01-16,12760,5725,18485
d25a4e49d7c908ac6c2ae46b36778b5930ffbbf3,2022-01-23,12970,5757,18727
090e92581611bab97cfdc0b45cc224a3b3736beb,2022-01-30,13069,5797,18866
7c9ad54b0616112c7eea6dd02379616aef206490,2022-02-06,13079,5816,18895
9749fb2c3f2eb6e816d68bb9ed8ad29fea46ef2d,2022-02-13,13092,5850,18942
1a8b7257a6d657f145520ed67e2faa6f6174a84b,2022-02-20,13119,5866,18985
31ecd80db714abfc3ef536b458fc4c1ed778d3c6,2022-02-27,13137,5879,19016
78ff328d25eee0c75305efed58484ac2381e1766,2022-03-06,13152,5973,19125
1a36fb51a84fadf578151c614da9c9e420bbdff2,2022-03-13,13160,5989,19149
0d216771704bb93f72a0ef4d22f7af52df97b5de,2022-03-20,13171,6001,19172
2344fb10972a4cefead8e7aa3e0b807da4cf4570,2022-03-27,13179,6006,19185
7902d17bc877993936ae0c575bca3bac5d2e1f7f,2022-04-03,13184,6012,19196
2299d2c896cbd865a7f27d83f793c783e1211dfe,2022-04-10,13206,6024,19230
e5174200c4d78358e22e889da2b53dc06c202003,2022-04-17,13236,6051,19287
d13c7e905c0cd4ecc47df5b160b76d60a7639559,2022-04-24,13236,6062,19298
7b9ee58925406f5d608fca06db5479e16970dc91,2022-05-01,13258,6072,19330
fc7fc13716c9be03e2123b09d629c2e5e1328330,2022-05-08,13285,6081,19366
de68877a517ba058f67086d444d7265c9c803679,2022-05-15,13354,6137,19491
ad07af353877f8f438d92b04eeb4955f077ca499,2022-05-22,13375,6173,19548
926fcb488b756fb5d6c4c129c4348650919e5835,2022-05-29,13389,6183,19572
62da327848311a75723f16642c20d2925919237e,2022-06-05,13274,6182,19456
75eae3fd78abe3037b0e831958cfa667cc87f0b8,2022-06-12,13281,6200,19481
77db24ff5ba50c1169642a849211d558668487aa,2022-06-19,13316,6220,19536
08a2a72a124f21fffaee45d0c71aa34cf49b8d70,2022-06-26,13320,6242,19562
c145e51844bf52eb77cdc969a0fe30a48755b29e,2022-07-03,13344,6294,19638
13c73ccd902c55ef859cf2b8a5f96d93007892d8,2022-07-10,13377,6314,19691
8d7fdbe261e32a63df8c47f06b1a43095b6084c7,2022-07-17,13382,6322,19704
c5a80784e2a08f676e2f49cbdab1f81db8d7dbb6,2022-07-24,13386,6344,19730
0565cde6892c4fcc503a86227e366d3500040076,2022-07-31,13429,6348,19777
bb5afc5b9ebcea94bc083f14fbc83cab9f86adfe,2022-08-07,13475,6404,19879
ca8c7a36dfbefd66841a2a6df4c9e44ba525c3e0,2022-08-14,13504,6432,19936
b8f2eb286ec52c97048e23d326d94ae5772797e8,2022-08-21,13511,6445,19956
8df29c26ba184874561c67e48f69fd3526156516,2022-08-28,13532,6470,20002
13cc34188ab4bde31f8c74d25d40d9adffbaa582,2022-09-04,13551,6495,20046
072cc8d1415a2abf66b36249c61658a828dead88,2022-09-11,13593,6551,20144
373731737fbe082e5e684eae78629df16e3fd61b,2022-09-18,13631,6573,20204
2e0fa826c9a7bbb159fb4fae38a7de10fe66d8bc,2022-09-25,13676,6704,20380
ae221813745783ef1b7eee47561a2208cd5ad512,2022-10-02,13703,6630,20333
79358a99cd46a27fdc716309ccee2596483ab9af,2022-10-09,13720,6653,20373
270eb27b20b4d1e024553a017f479556ee0b8ded,2022-10-16,13729,6686,20415
dbc9a9a81b3e2c55cf16d8d7f59fab88163cdb8b,2022-10-23,13747,6704,20451
63bf06013820aa26aca7dc8f18cb79403b94e9a5,2022-10-30,13449,6719,20168
a6c90c293d5b0c77d3e1e967546fe0aadc53a102,2022-11-06,13480,6750,20230
c4025af8c11c3e9ea0c2747b6c475c916fb61d80,2022-11-13,13490,6763,20253
ac09fcb955e9358c330d728693759ca1a2e20542,2022-11-20,13485,6805,20290
c4618ca13f1cefeb1dbfe619ca09f32925b84732,2022-11-27,13588,6890,20478
a4d52f07d7fd0e4d9997b3021192685d4a3b0b71,2022-12-04,13683,6929,20612
0ce1f82e5aaac951b21d579eb46bf75cfe6713c0,2022-12-11,13649,6950,20599
2472015c36f333657c5a223150e3e809f01ad1af,2022-12-18,13684,6975,20659
860e949896b1a9ae5427f4cf9fa690fdcaae48a0,2022-12-25,13693,7010,20703
87cc524f52b65f7f12c9b87d25b467772e357cab,2023-01-01,13706,7025,20731
db3fdbbdfee9d412053cc9538ad76abee7c2cb89,2023-01-08,13722,7041,20763
a98145ec04d5c3f8f2ef430555cde5eccfbd3875,2023-01-15,13724,7066,20790
bbc8f4c29ed9efc1240c3d153fb234d7a79930fd,2023-01-22,13732,7083,20815
bea22409682f6d1947de7d92f264aad822c2e68c,2023-01-29,13753,7099,20852
139c9a53cb19a97947aa6998eae953a4f32d3c3e,2023-02-05,13757,7122,20879
4a6f64ab2afff761eb233e7ca6110d9e8acf8f32,2023-02-12,13782,7152,20934
877df1765ad8440c81293f4943d1f4f44485ba0f,2023-02-19,13798,7236,21034
a7c7363a825e176ae25f5f69cacfff0880b23e80,2023-02-26,13801,7258,21059
d92ec2f2812c76b23aab778e26708cf353542ae9,2023-03-05,13923,7304,21227
7001cc68b6d5785a8dd6aa202d4acbb2ea9364e5,2023-03-12,13930,7325,21255
d7b4ecdb4c1a845690d943f8b8d883e065081eb9,2023-03-19,13940,7352,21292
9b58148641262b014356353ebe418c68011be029,2023-03-26,13966,7388,21354
f0c8cb44a4d912263025616bc921c011fcb1f0b4,2023-04-02,14013,7507,21520
c0a19ef082327cb63b8afbadea784dcbb4f6bf5d,2023-04-09,14019,7526,21545
2d25ea429c359d14955ee44baeeb5778cc56cc7d,2023-04-16,14059,7547,21606
4502de61f24a5d50a2eb8fdd073162fb939b1e2e,2023-04-23,14064,7564,21628
3b3c7ef1f74d15471da482ca9b3720020c9f85f1,2023-04-30,14033,7604,21637
ed0f0204b2c901be006a8441ea4d392a89aba77e,2023-05-07,14048,7617,21665
5585fbbfd06b4be6d6286d89c705ede1dec090d5,2023-05-14,14249,7637,21886
7b3f571fc8e3fbb3fefc30ebe53ad074c30653a8,2023-05-21,14258,7645,21903
5c959d0fa745618ebee337ac2a21d22a6ec3a6a8,2023-05-28,14262,7652,21914
65bce4d9f9302bc798717d73548bbe5ceb802151,2023-06-04,14267,7666,21933
e8c207589d431c00b5f1a8175f391020323a3d27,2023-06-11,14285,7685,21970
0d165fba93f69b3d3f53478d0f0c6c7a58778e7e,2023-06-18,14308,7696,22004
01d5d6807f1026bf2fea1846a156e3e09f84c098,2023-06-25,14308,7710,22018
a919a16898e7219fdd26bdfe33a9959e7156d59d,2023-07-02,14321,7746,22067
2986ba899f5ee374008c501e26fb653147ed7891,2023-07-09,14350,7763,22113
093e9204183790558921c968034c547b41ebef3a,2023-07-16,14358,7801,22159
fdfea4c4ed0d31494fcb3633c26290f4eba9d2af,2023-07-23,14384,8524,22908
6b903e210462f7c1e428e0ded7e690d315e1f7a1,2023-07-30,14381,8539,22920
a21eb92b855f91e12d3161dc8fc5c8a4e17ee951,2023-08-06,14398,8798,23196
19c042ddf80533ba7a615b424dedf9647ca65b0f,2023-08-13,14400,9046,23446
95a1a819dffa833bdd7a47f272da7ee4ff3260c8,2023-08-20,14658,9730,24388
28fdf6cc16aee56fdc17a31701b90ace6e512481,2023-08-27,14659,10338,24997
9d2e6323775371ab0ccaec0fc1df3b50335c41ea,2023-09-03,14693,11647,26340
2eb6df537c36da8bf8e81ff698421f6fb1bfd1ab,2023-09-10,14696,11674,26370
9b78699744b0c4c8af28820cc4f0d59b9d317ead,2023-09-17,14708,11681,26389
35fd25af9bbcce84908101a9f487ba106a8d6df7,2023-09-24,14724,11691,26415
337dbf6867597b6e3b72b0bdb2152a42a9f41dbc,2023-10-01,14738,11816,26554
f4e8baf3806e79d7111d2943859865ae4ee0b59d,2023-10-10,14772,11840,26612
d2923babf3ac44cb6faa88317f77c98f3016820d,2023-10-15,14776,11851,26627
8ca7ccbf0dad63d75637ffdc6a5105eb9a4a4673,2023-10-22,14909,11864,26773
c03a44f7555768fcb8614883eb06b11b759ba1ca,2023-10-29,15014,11879,26893
482685697719386ca3505e8beca2398f93aff08f,2023-11-05,15056,11886,26942
09b19cf8dabdcfeb7a79b0d69c46febf68a53639,2023-11-12,15059,11893,26952
b7abea0fd6a146563830db1dc4ddd0cceb6fcf1c,2023-11-19,15079,11896,26975
513bf164592e2b44e3e556cc5099a19bd6977790,2023-11-26,15079,11927,27006
2c9ac9ab20c76abe570ff83f8746fa089fea3047,2023-12-03,15076,11934,27010
2e11caff39d502775d7c652972a441f5da3d9eec,2023-12-10,15081,11946,27027
6ab242609daec00e8bd54f7bff54557c92695724,2023-12-17,15187,11967,27154
0d13d095420861022e68e87ceebd5e037e12a8b3,2023-12-24,15204,11974,27178
9d148d08be9d77781e8103915b1f498b03fd3dd2,2023-12-31,15183,11945,27128
25bcf4eda05b501758b11a53823867dc500ac7d1,2024-01-07,15191,11966,27157


==> pog-types-vcs-rel.csv <==
commit,date,git,git-rel,svn,svn-rel,other,other-rel,total
ee3ce0d71d51d0b93d91a8ef1c82e8d233a74b33,2019-05-05,1731,0.886329,201,0.102919,21,0.010753,1953
152030ffdf548527d32458c5f3fbc98700aa7e69,2019-05-12,1749,0.886917,201,0.101927,22,0.011156,1972
1d86b05618a063378d7ffc89a9b4c33dd65a760c,2019-05-19,1761,0.887601,201,0.101310,22,0.011089,1984
f3addff21c074e3f655d2108be6a21b93f598498,2019-05-26,1768,0.887996,201,0.100954,22,0.011050,1991
1a2fa342f0eac9aea5f16d0bb660fdf89bc9651e,2019-06-02,1776,0.888444,201,0.100550,22,0.011006,1999
c447eb4d1d7c222a68b1fd2397e01ff56a473e62,2019-06-10,1789,0.888723,201,0.099851,23,0.011426,2013
86c05c4465dee12f140baff107dab1816214305b,2019-06-16,1805,0.889601,201,0.099064,23,0.011336,2029
a37cbc4cbda2c1850e38bc7d14d70cc3a266a8fb,2019-06-23,1830,0.890944,201,0.097858,23,0.011198,2054
e79281be105b16153c375af5506db31fd1e32698,2019-07-03,1866,0.892823,201,0.096172,23,0.011005,2090
079c93e1c1dd93639417095000d5e56d8db62d61,2019-07-07,1879,0.893485,201,0.095578,23,0.010937,2103
041e03847beda7fd9cfb92f87db14c5b33179f29,2019-07-14,1899,0.894068,201,0.094633,24,0.011299,2124
e6df9c7e85ea48765c152b27c88ba30c50c92bb2,2019-07-21,1917,0.894958,201,0.093838,24,0.011204,2142
7e5eda0c08112963be08ebe0c62eed651749e0a1,2019-07-28,1922,0.895203,201,0.093619,24,0.011178,2147
ac6b78488faa80a83e85ee38e4a701d9c3c90c46,2019-08-04,1940,0.896074,201,0.092841,24,0.011085,2165
c91364d36cf6c8fc4c696d151eb9fca7832cf898,2019-08-11,1963,0.891867,214,0.097229,24,0.010904,2201
37d40fa509cbbe48a1d7db1291338d7ccaeae830,2019-08-18,1974,0.892405,214,0.096745,24,0.010850,2212
3d76112769d2149e81b7cc774d859469d1f1909e,2019-08-25,1995,0.893417,214,0.095835,24,0.010748,2233
1719f4f1e3aba3af60b5f7e63b8db529ef777af5,2019-09-01,2013,0.893872,215,0.095471,24,0.010657,2252
37ecf2d905e6afc555150ffe51095415a0d27b89,2019-09-08,2034,0.891714,223,0.097764,24,0.010522,2281
991c44109f92aef099b3ec50501c7cd08978c793,2019-09-15,2053,0.892609,223,0.096957,24,0.010435,2300
ee0a392fa001b3e3aea05150dd985b59fb7e5e3b,2019-09-22,2083,0.893991,223,0.095708,24,0.010300,2330
52e62bbd76b06d754f409c0f277b80e6208fe152,2019-09-29,2111,0.894492,223,0.094492,26,0.011017,2360
5a54baf67cfb91ad5062a4a061bc6d083096f9d8,2019-10-06,2122,0.894981,223,0.094053,26,0.010966,2371
b51c402f23e77a17c564a035887e55b61ef7aecf,2019-10-13,2148,0.895746,223,0.092994,27,0.011259,2398
7757f44044926d1aaa3a9520c5ee6f841d68f58e,2019-10-20,2173,0.896822,223,0.092035,27,0.011143,2423
632c6f2e6e25da2ab335a9f3592956221bc742ed,2019-11-10,2219,0.865782,223,0.087007,121,0.047210,2563
cf9dad6c87bab87bc25e80b321158b0328db0d8a,2019-11-17,2257,0.867076,224,0.086055,122,0.046869,2603
68c47474bc8bc633fa3b13610d4f700891067bbc,2019-11-24,2277,0.867759,224,0.085366,123,0.046875,2624
0b4ced58c04004a3751c8b84b10b8a92c5289ad9,2019-12-01,2309,0.869352,224,0.084337,123,0.046310,2656
add773c37a10e2c900fcfaff745e095b7fe96fbb,2019-12-08,2325,0.870135,224,0.083832,123,0.046033,2672
4fb8e2744a62a7124521f8fa7fb160fa56e5d41d,2019-12-15,2346,0.871147,224,0.083179,123,0.045674,2693
630a4b77d6c6eaa32889408331c1b79b273b24b6,2019-12-22,2364,0.872003,224,0.082626,123,0.045371,2711
34085eabccb8a0ca280f8d1605fdf369a94dd88a,2019-12-29,2384,0.872621,225,0.082357,123,0.045022,2732
85ad4ffb25c941a2a37cb4af839de9ac141c8253,2020-01-05,2428,0.874640,225,0.081052,123,0.044308,2776
8dc2af3ba541141d8320e860cec31090d5b69dc0,2020-01-12,2468,0.876420,225,0.079901,123,0.043679,2816
2d4b248857f2758f545a1399969f372d1b717f55,2020-01-19,2457,0.875936,225,0.080214,123,0.043850,2805
99b23feeb9d06f07b4a04af624a69ed12637b112,2020-01-26,2484,0.877119,225,0.079449,123,0.043432,2832
3d0c79186c6fb5346cbe20115a4fde19bc678134,2020-02-02,2505,0.878023,225,0.078864,123,0.043113,2853
5998ac14f376194d3878f918cb9e04a6ff599d77,2020-02-09,2541,0.879543,225,0.077882,123,0.042575,2889
3c6aca4232d1a3638ec962bc7afe9121626c43ec,2020-02-16,2575,0.880944,225,0.076976,123,0.042080,2923
6634b29f501764f542e3a5fc91bb691ef18b5702,2020-02-23,2595,0.881753,225,0.076453,123,0.041794,2943
1d9b4664e30ce3f79606bf1167a2fca9bf4abba2,2020-03-01,2616,0.882591,225,0.075911,123,0.041498,2964
5fdc5b2d57d2e7ab04dbaf9c85e7f34eebe81495,2020-03-08,2621,0.882789,225,0.075783,123,0.041428,2969
77386648da9c6bd0601d389ddb94ddba088d8b87,2020-03-15,2640,0.883534,225,0.075301,123,0.041165,2988
405c0c947cfd59d7bfb81052545cd635970d2d0c,2020-03-22,2659,0.883976,226,0.075133,123,0.040891,3008
07ce7ae531d58a799eec3e9113c794b717deee8f,2020-03-29,2675,0.884590,226,0.074735,123,0.040675,3024
4da6de3e675bd8c79320b40c62b93eea7378d273,2020-04-05,2730,0.886652,226,0.073400,123,0.039948,3079
1518b4bceb9955ed6d94432d651b7a2a9f3052e1,2020-04-12,2745,0.887201,226,0.073045,123,0.039754,3094
fafe2343c29bcb02fcee79558fbd8ae2ba2c1214,2020-04-19,2758,0.887673,226,0.072739,123,0.039588,3107
9b7e41f2d720b2a5da0d52dea6e2017d2851a640,2020-04-26,2778,0.887824,228,0.072867,123,0.039310,3129
1463079a2dc855df2274a2429dd48adc4d31ffdb,2020-05-03,2801,0.888360,229,0.072629,123,0.039010,3153
ccc9240664b5ecded499111ba6c5d9bbd4e7241f,2020-05-10,2829,0.888784,230,0.072259,124,0.038957,3183
d308bc01e171f327084bfaa9fe79fb31fe662669,2020-05-17,2838,0.888819,231,0.072346,124,0.038835,3193
dfc426582f7e5a34a89015663cadbad3829f55e5,2020-05-24,2857,0.889200,231,0.071895,125,0.038904,3213
776ecaaa0fb7201ae34653aa4c33e240b6d7b901,2020-05-31,2880,0.889988,231,0.071384,125,0.038628,3236
ecbde6505cd12025d7fe92c2c9a56b969ff3cb8e,2020-06-07,2891,0.890360,231,0.071143,125,0.038497,3247
d291b454bd402c88eed1464a1dfa058a2f663874,2020-06-14,2918,0.889905,231,0.070448,130,0.039646,3279
f6c6970e0dbebb7cac679f46656c2655dfe532c2,2020-06-21,2935,0.890203,231,0.070064,131,0.039733,3297
ea33de6d704f30b3c827877173c513f6fce22f1e,2020-06-28,2975,0.891519,231,0.069224,131,0.039257,3337
4cd05788b548d60154f365542fd9446ac4bcfd9f,2020-07-05,3002,0.892125,232,0.068945,131,0.038930,3365
ea4915a74bc4c03495d4910c1e32a92c790b6626,2020-07-12,3026,0.892889,232,0.068457,131,0.038654,3389
7ffec020aec9ccbc531d24e65acd93e9f3962f9f,2020-07-19,3112,0.895282,233,0.067031,131,0.037687,3476
ce9c5bb79c3208162bb87c1bcbc90464601d28ba,2020-07-26,3142,0.896178,233,0.066458,131,0.037365,3506
95c9785b428bd332644de201c7f9ac7e8f4cd72f,2020-08-02,3165,0.896855,233,0.066024,131,0.037121,3529
cb97d076491495aa956dbff93679a51cc5708010,2020-08-09,3181,0.897320,233,0.065726,131,0.036953,3545
ee3be810d6f5721dce037c5d71c823335f9a6abb,2020-08-16,3244,0.899113,233,0.064579,131,0.036308,3608
dc12a37a0d70bd56a5fac59af5a5196d6b525482,2020-08-23,3292,0.900191,234,0.063987,131,0.035822,3657
73a3085e346f7e6286acdc3e7b0ea3194ff0c317,2020-08-30,3302,0.900709,234,0.063830,130,0.035461,3666
10ba62ec63f80044c8652a9869f13585f2014ebe,2020-09-06,3320,0.900461,236,0.064009,131,0.035530,3687
a3f6f27bbc87d3ae169323a419916e50dd379790,2020-09-13,3346,0.900673,237,0.063795,132,0.035532,3715
4d82e8e5c5f7e43dbaf5d009697915717d15b155,2020-09-20,3361,0.900107,240,0.064274,133,0.035619,3734
59223c5bc6816962b95d51fb2e8b7edd91c7fa95,2020-09-27,3379,0.877662,241,0.062597,230,0.059740,3850
cdcbb42aa398f697dfe86563b98bddc3cb3d525a,2020-10-04,3382,0.899468,242,0.064362,136,0.036170,3760
34d436a4082b5c5f23b00e13eb8e5a92d957d704,2020-10-11,3396,0.899364,244,0.064619,136,0.036017,3776
4d405914ed02bd5672d5527cf4fa6e529e7faab6,2020-10-18,3420,0.900000,244,0.064211,136,0.035789,3800
2e99651911e21df580ca608889f050763305159d,2020-10-25,3440,0.899817,246,0.064347,137,0.035836,3823
f445bc65764ffad2ae9f3b382ddb8feb4eeea2fb,2020-11-01,3454,0.900182,246,0.064113,137,0.035705,3837
d4dbcb81bc6abb27217fe5ec65a584a7a08ab196,2020-11-08,3469,0.900571,246,0.063863,137,0.035566,3852
81643c4cf3e61f5a98b92a72a92c230f5e7ca905,2020-11-15,3491,0.901136,246,0.063500,137,0.035364,3874
eeee65076e3199c778b177e06de3aae7696dbb9f,2020-11-22,3515,0.901976,245,0.062869,137,0.035155,3897
60a10a11819891d3d91e371364bbdcfab2449ebe,2020-11-29,3545,0.902725,245,0.062389,137,0.034887,3927
937bc5841429f40a64e6b25d5d4c2fe3276789f1,2020-12-06,3592,0.902513,251,0.063065,137,0.034422,3980
1adeb744560af94687eb7c3780c7145c52674070,2020-12-13,3629,0.903411,251,0.062484,137,0.034105,4017
f9978346e73359ac1d8b88c9ed874edc7225582b,2020-12-20,3647,0.903841,251,0.062206,137,0.033953,4035
5aae614868b8a7e3097ae70f6024352aa5c8de21,2020-12-27,3658,0.904103,251,0.062037,137,0.033861,4046
78a9cfa33e66c5647cea66980d83f49a43e27f60,2021-01-03,3686,0.904762,251,0.061610,137,0.033628,4074
9f829da86fceb78cc6fedfd30ee42071d3e402c4,2021-01-10,3719,0.905527,251,0.061115,137,0.033358,4107
23b8af7962114d80552f09ff2adc4c2f4eabf0f5,2021-01-17,3742,0.904739,257,0.062137,137,0.033124,4136
d94f7530434fe3efd61b7d3301eff7501ae044f6,2021-01-24,3757,0.905083,257,0.061913,137,0.033004,4151
a20b4f07bf90efa21acd035d9830bd8f4bf4240d,2021-01-31,3797,0.905989,257,0.061322,137,0.032689,4191
bf645c7fb158913305a884128131d17bdf29774e,2021-02-07,3860,0.907168,257,0.060400,138,0.032432,4255
6941dbf958a2294e0a058af3498df9c46a6a1e50,2021-02-15,3876,0.907728,257,0.060187,137,0.032084,4270
c7be46b7d754cbf0d0526b5d8a9d1ecee64b6154,2021-02-21,3908,0.908204,258,0.059958,137,0.031838,4303
20b5cf8304ef2c0fd16515f289ff0d5a21c7a96f,2021-03-01,3935,0.908776,258,0.059584,137,0.031640,4330
6bf49dfa2606071fcd023f5487b7798fa2383a5e,2021-03-07,3966,0.909424,258,0.059161,137,0.031415,4361
92d0949a268fe8479af5851d5bb3733e207a5c81,2021-03-14,3996,0.909836,258,0.058743,138,0.031421,4392
ba0dc1dbc150a95746ffb89596862533e533c2c9,2021-03-21,4022,0.910367,258,0.058397,138,0.031236,4418
ac6e19b08259f2085ae4757bf4efb095fbdd23e9,2021-03-28,4043,0.910791,258,0.058121,138,0.031088,4439
dda88cda120d75f7d139e54367c0d76e574091dc,2021-04-04,4110,0.911308,262,0.058093,138,0.030599,4510
280cfe63bdd6eb4dd5460385e7918e0808ffe511,2021-04-11,4125,0.910998,265,0.058525,138,0.030477,4528
da28f04a5fa2dba2e153c3af0908ab76c98b6811,2021-04-18,4138,0.910451,269,0.059186,138,0.030363,4545
860d28da6ef850d0c191d756d0804fef03f8e778,2021-04-25,4156,0.910605,269,0.058940,139,0.030456,4564
1b792e8b5275dc010c53d91062082340431204f2,2021-05-02,4171,0.910898,269,0.058746,139,0.030356,4579
cbb704b21eb319f4943f1e01f6c2785a8b7db349,2021-05-09,4211,0.909307,281,0.060678,139,0.030015,4631
860ca285b64ea22441a72c26c4715ccfc28a5b9f,2021-05-16,4241,0.909891,281,0.060287,139,0.029822,4661
d49402ab45486347cddfd000951a69f0c872cfda,2021-05-23,4273,0.910311,281,0.059864,140,0.029825,4694
d7d6c9e4e697c33634c89628d10995d0f070db96,2021-05-30,4304,0.910899,281,0.059471,140,0.029630,4725
d1e7b50dbf58c59c100f1bf5a7ea735daa3a203f,2021-06-06,4423,0.914032,281,0.058070,135,0.027898,4839
335f7668d43f4992148fe133dfa390b81056ebc6,2021-06-13,4467,0.914994,280,0.057354,135,0.027653,4882
dcd94ee855fa03596a8e84b7cffe1344bb6206ef,2021-06-20,4527,0.916026,280,0.056657,135,0.027317,4942
1afffdaa63d34a810943aa5a6b8cc03d42cc3bd2,2021-06-27,4563,0.916817,280,0.056259,134,0.026924,4977
243d74579d2afdcad1f709909a3ac149475b3e23,2021-07-04,4585,0.917000,280,0.056000,135,0.027000,5000
5c3489a3f7f33293dfdaff23374d93a01c838968,2021-07-11,4624,0.917460,281,0.055754,135,0.026786,5040
59d20bcfcc92e51fb451001ed52b21f6daf8013c,2021-07-18,4635,0.917640,281,0.055633,135,0.026727,5051
45881ea747bbff8f4819100264f70958f454090f,2021-07-25,4662,0.918078,281,0.055337,135,0.026585,5078
c8bcef2598c9cee91f2f48d78259c53bdaf27a60,2021-08-01,4688,0.918495,281,0.055055,135,0.026450,5104
aa816708b278cafd86b11c3f3ddcdf7b9930713e,2021-08-08,4713,0.918893,281,0.054787,135,0.026321,5129
ee467c853a184a7768ac171840357afde49c10e3,2021-08-15,4732,0.919192,281,0.054584,135,0.026224,5148
9e3b68203cba2b1bd96e524d3ae9dfc3336a72f7,2021-08-22,4756,0.919567,281,0.054331,135,0.026102,5172
0bc5448cf14c2f61eb591d47a5422fda638f08fc,2021-08-29,4770,0.919784,281,0.054184,135,0.026032,5186
19c3ca02073ea4d540d98a7bfafbed744f1cb637,2021-09-05,4789,0.919900,282,0.054168,135,0.025932,5206
ca23fd62f17fefcbac2aa48b4718245ab0209032,2021-09-12,4796,0.920008,282,0.054096,135,0.025897,5213
68fc1b405e6502dcd73e765d0822ad6208886310,2021-09-19,4809,0.920207,282,0.053961,135,0.025832,5226
47140fbf7217014e8811d30990b78a9fa888df45,2021-09-26,4829,0.920511,282,0.053755,135,0.025734,5246
080ba97652b471c4836dd7e37f4dc72e5e358870,2021-10-03,4854,0.920888,282,0.053500,135,0.025612,5271
7c3f28fdc4edc00f66801cd51a5ba08eee44f77f,2021-10-10,4867,0.921083,282,0.053369,135,0.025549,5284
258a27eea9aab4f8af995f95743ccd264b5efcb5,2021-10-17,4912,0.921749,282,0.052918,135,0.025333,5329
9c3b2cf0b3328a08d026dbbf4fea4c26eafc67ef,2021-10-24,4937,0.922114,282,0.052671,135,0.025215,5354
9f2c5e901e988b575d487629976d2d14be4ed61d,2021-10-31,4948,0.905564,282,0.051611,234,0.042826,5464
b11badfb4cd8124f2f467697cf2a4d15e7f20b19,2021-11-07,4956,0.905702,282,0.051535,234,0.042763,5472
7f7f739e235548ec2f9337b0ec1ef976a1437b30,2021-11-14,4970,0.905777,283,0.051576,234,0.042646,5487
348f1f7cb5e0a37f66268c4204777238f26ae947,2021-11-21,5015,0.905889,287,0.051842,234,0.042269,5536
f43a7838716b80e439d1d94c00da6880d6f2893f,2021-11-28,5041,0.906329,287,0.051600,234,0.042071,5562
030d9b261fc81cf8047cc8f4dfd1f8e59e1fd3b7,2021-12-05,5069,0.922811,287,0.052248,137,0.024941,5493
ab82bed5d14a57d95d278646efe9f930d12fc2ff,2021-12-12,5093,0.922979,287,0.052012,138,0.025009,5518
2607ff0b9c72f032da4f6bc6644c671f0553178e,2021-12-19,5135,0.917456,324,0.057888,138,0.024656,5597
fb95b755e2adfda90d4c8568e0d2c5eacea35d42,2021-12-30,5169,0.918770,326,0.057945,131,0.023285,5626
2c6dfeac6459901b500a81a1d733a48993792a11,2022-01-02,5197,0.919172,326,0.057658,131,0.023169,5654
195bb1fb9d55d8e5187d669c63a3cde747fc5f64,2022-01-09,5206,0.919301,326,0.057567,131,0.023133,5663
0891ac16d0c7eec2c5f0dfddfcc90f92927c8d96,2022-01-16,5268,0.920175,326,0.056943,131,0.022882,5725
d25a4e49d7c908ac6c2ae46b36778b5930ffbbf3,2022-01-23,5298,0.920271,328,0.056974,131,0.022755,5757
090e92581611bab97cfdc0b45cc224a3b3736beb,2022-01-30,5329,0.919269,337,0.058134,131,0.022598,5797
7c9ad54b0616112c7eea6dd02379616aef206490,2022-02-06,5348,0.919532,337,0.057944,131,0.022524,5816
9749fb2c3f2eb6e816d68bb9ed8ad29fea46ef2d,2022-02-13,5382,0.920000,337,0.057607,131,0.022393,5850
1a8b7257a6d657f145520ed67e2faa6f6174a84b,2022-02-20,5396,0.919877,339,0.057791,131,0.022332,5866
31ecd80db714abfc3ef536b458fc4c1ed778d3c6,2022-02-27,5409,0.920054,339,0.057663,131,0.022283,5879
78ff328d25eee0c75305efed58484ac2381e1766,2022-03-06,5503,0.921313,339,0.056755,131,0.021932,5973
1a36fb51a84fadf578151c614da9c9e420bbdff2,2022-03-13,5519,0.921523,339,0.056604,131,0.021873,5989
0d216771704bb93f72a0ef4d22f7af52df97b5de,2022-03-20,5531,0.921680,339,0.056491,131,0.021830,6001
2344fb10972a4cefead8e7aa3e0b807da4cf4570,2022-03-27,5536,0.921745,339,0.056444,131,0.021812,6006
7902d17bc877993936ae0c575bca3bac5d2e1f7f,2022-04-03,5542,0.921823,339,0.056387,131,0.021790,6012
2299d2c896cbd865a7f27d83f793c783e1211dfe,2022-04-10,5554,0.921979,339,0.056275,131,0.021746,6024
e5174200c4d78358e22e889da2b53dc06c202003,2022-04-17,5581,0.922327,339,0.056024,131,0.021649,6051
d13c7e905c0cd4ecc47df5b160b76d60a7639559,2022-04-24,5592,0.922468,339,0.055922,131,0.021610,6062
7b9ee58925406f5d608fca06db5479e16970dc91,2022-05-01,5602,0.922596,339,0.055830,131,0.021574,6072
fc7fc13716c9be03e2123b09d629c2e5e1328330,2022-05-08,5610,0.922546,340,0.055912,131,0.021543,6081
de68877a517ba058f67086d444d7265c9c803679,2022-05-15,5651,0.920808,354,0.057683,132,0.021509,6137
ad07af353877f8f438d92b04eeb4955f077ca499,2022-05-22,5687,0.921270,354,0.057347,132,0.021383,6173
926fcb488b756fb5d6c4c129c4348650919e5835,2022-05-29,5697,0.921397,354,0.057254,132,0.021349,6183
62da327848311a75723f16642c20d2925919237e,2022-06-05,5695,0.921223,354,0.057263,133,0.021514,6182
75eae3fd78abe3037b0e831958cfa667cc87f0b8,2022-06-12,5713,0.921452,354,0.057097,133,0.021452,6200
77db24ff5ba50c1169642a849211d558668487aa,2022-06-19,5732,0.921543,355,0.057074,133,0.021383,6220
08a2a72a124f21fffaee45d0c71aa34cf49b8d70,2022-06-26,5753,0.921660,356,0.057033,133,0.021307,6242
c145e51844bf52eb77cdc969a0fe30a48755b29e,2022-07-03,5799,0.921354,362,0.057515,133,0.021131,6294
13c73ccd902c55ef859cf2b8a5f96d93007892d8,2022-07-10,5818,0.921444,363,0.057491,133,0.021064,6314
8d7fdbe261e32a63df8c47f06b1a43095b6084c7,2022-07-17,5825,0.921386,364,0.057577,133,0.021038,6322
c5a80784e2a08f676e2f49cbdab1f81db8d7dbb6,2022-07-24,5845,0.921343,366,0.057692,133,0.020965,6344
0565cde6892c4fcc503a86227e366d3500040076,2022-07-31,5849,0.921393,366,0.057656,133,0.020951,6348
bb5afc5b9ebcea94bc083f14fbc83cab9f86adfe,2022-08-07,5887,0.919269,384,0.059963,133,0.020768,6404
ca8c7a36dfbefd66841a2a6df4c9e44ba525c3e0,2022-08-14,5914,0.919465,385,0.059857,133,0.020678,6432
b8f2eb286ec52c97048e23d326d94ae5772797e8,2022-08-21,5927,0.919628,385,0.059736,133,0.020636,6445
8df29c26ba184874561c67e48f69fd3526156516,2022-08-28,5952,0.919938,385,0.059505,133,0.020556,6470
13cc34188ab4bde31f8c74d25d40d9adffbaa582,2022-09-04,5975,0.919938,387,0.059584,133,0.020477,6495
072cc8d1415a2abf66b36249c61658a828dead88,2022-09-11,6020,0.918944,397,0.060601,134,0.020455,6551
373731737fbe082e5e684eae78629df16e3fd61b,2022-09-18,6042,0.919215,397,0.060399,134,0.020386,6573
2e0fa826c9a7bbb159fb4fae38a7de10fe66d8bc,2022-09-25,6073,0.905877,399,0.059517,232,0.034606,6704
ae221813745783ef1b7eee47561a2208cd5ad512,2022-10-02,6095,0.919306,401,0.060483,134,0.020211,6630
79358a99cd46a27fdc716309ccee2596483ab9af,2022-10-09,6116,0.919285,403,0.060574,134,0.020141,6653
270eb27b20b4d1e024553a017f479556ee0b8ded,2022-10-16,6146,0.919234,406,0.060724,134,0.020042,6686
dbc9a9a81b3e2c55cf16d8d7f59fab88163cdb8b,2022-10-23,6165,0.919600,406,0.060561,133,0.019839,6704
63bf06013820aa26aca7dc8f18cb79403b94e9a5,2022-10-30,6180,0.919780,406,0.060426,133,0.019795,6719
a6c90c293d5b0c77d3e1e967546fe0aadc53a102,2022-11-06,6211,0.920148,406,0.060148,133,0.019704,6750
c4025af8c11c3e9ea0c2747b6c475c916fb61d80,2022-11-13,6224,0.920302,406,0.060033,133,0.019666,6763
ac09fcb955e9358c330d728693759ca1a2e20542,2022-11-20,6267,0.920940,406,0.059662,132,0.019398,6805
c4618ca13f1cefeb1dbfe619ca09f32925b84732,2022-11-27,6351,0.921771,407,0.059071,132,0.019158,6890
a4d52f07d7fd0e4d9997b3021192685d4a3b0b71,2022-12-04,6390,0.922211,407,0.058739,132,0.019050,6929
0ce1f82e5aaac951b21d579eb46bf75cfe6713c0,2022-12-11,6411,0.922446,407,0.058561,132,0.018993,6950
2472015c36f333657c5a223150e3e809f01ad1af,2022-12-18,6436,0.922724,407,0.058351,132,0.018925,6975
860e949896b1a9ae5427f4cf9fa690fdcaae48a0,2022-12-25,6471,0.923110,407,0.058060,132,0.018830,7010
87cc524f52b65f7f12c9b87d25b467772e357cab,2023-01-01,6486,0.923274,407,0.057936,132,0.018790,7025
db3fdbbdfee9d412053cc9538ad76abee7c2cb89,2023-01-08,6502,0.923448,407,0.057804,132,0.018747,7041
a98145ec04d5c3f8f2ef430555cde5eccfbd3875,2023-01-15,6527,0.923719,407,0.057600,132,0.018681,7066
bbc8f4c29ed9efc1240c3d153fb234d7a79930fd,2023-01-22,6544,0.923902,407,0.057462,132,0.018636,7083
bea22409682f6d1947de7d92f264aad822c2e68c,2023-01-29,6560,0.924074,407,0.057332,132,0.018594,7099
139c9a53cb19a97947aa6998eae953a4f32d3c3e,2023-02-05,6583,0.924319,407,0.057147,132,0.018534,7122
4a6f64ab2afff761eb233e7ca6110d9e8acf8f32,2023-02-12,6613,0.924636,407,0.056907,132,0.018456,7152
877df1765ad8440c81293f4943d1f4f44485ba0f,2023-02-19,6696,0.925373,407,0.056247,133,0.018380,7236
a7c7363a825e176ae25f5f69cacfff0880b23e80,2023-02-26,6713,0.924910,411,0.056627,134,0.018462,7258
d92ec2f2812c76b23aab778e26708cf353542ae9,2023-03-05,6760,0.925520,411,0.056271,133,0.018209,7304
7001cc68b6d5785a8dd6aa202d4acbb2ea9364e5,2023-03-12,6781,0.925734,411,0.056109,133,0.018157,7325
d7b4ecdb4c1a845690d943f8b8d883e065081eb9,2023-03-19,6805,0.925598,412,0.056039,135,0.018362,7352
9b58148641262b014356353ebe418c68011be029,2023-03-26,6840,0.925826,413,0.055901,135,0.018273,7388
f0c8cb44a4d912263025616bc921c011fcb1f0b4,2023-04-02,6952,0.926069,420,0.055948,135,0.017983,7507
c0a19ef082327cb63b8afbadea784dcbb4f6bf5d,2023-04-09,6970,0.926123,421,0.055939,135,0.017938,7526
2d25ea429c359d14955ee44baeeb5778cc56cc7d,2023-04-16,6991,0.926328,421,0.055784,135,0.017888,7547
4502de61f24a5d50a2eb8fdd073162fb939b1e2e,2023-04-23,7005,0.926097,424,0.056055,135,0.017848,7564
3b3c7ef1f74d15471da482ca9b3720020c9f85f1,2023-04-30,7047,0.926749,422,0.055497,135,0.017754,7604
ed0f0204b2c901be006a8441ea4d392a89aba77e,2023-05-07,7059,0.926743,423,0.055534,135,0.017724,7617
5585fbbfd06b4be6d6286d89c705ede1dec090d5,2023-05-14,7079,0.926935,423,0.055388,135,0.017677,7637
7b3f571fc8e3fbb3fefc30ebe53ad074c30653a8,2023-05-21,7087,0.927011,423,0.055330,135,0.017659,7645
5c959d0fa745618ebee337ac2a21d22a6ec3a6a8,2023-05-28,7094,0.927078,423,0.055280,135,0.017642,7652
65bce4d9f9302bc798717d73548bbe5ceb802151,2023-06-04,7108,0.927211,423,0.055179,135,0.017610,7666
e8c207589d431c00b5f1a8175f391020323a3d27,2023-06-11,7127,0.927391,423,0.055042,135,0.017567,7685
0d165fba93f69b3d3f53478d0f0c6c7a58778e7e,2023-06-18,7138,0.927495,423,0.054964,135,0.017542,7696
01d5d6807f1026bf2fea1846a156e3e09f84c098,2023-06-25,7152,0.927626,423,0.054864,135,0.017510,7710
a919a16898e7219fdd26bdfe33a9959e7156d59d,2023-07-02,7188,0.927963,423,0.054609,135,0.017428,7746
2986ba899f5ee374008c501e26fb653147ed7891,2023-07-09,7205,0.928121,423,0.054489,135,0.017390,7763
093e9204183790558921c968034c547b41ebef3a,2023-07-16,7243,0.928471,423,0.054224,135,0.017305,7801
fdfea4c4ed0d31494fcb3633c26290f4eba9d2af,2023-07-23,7251,0.850657,1138,0.133505,135,0.015838,8524
6b903e210462f7c1e428e0ded7e690d315e1f7a1,2023-07-30,7266,0.850919,1138,0.133271,135,0.015810,8539
a21eb92b855f91e12d3161dc8fc5c8a4e17ee951,2023-08-06,7280,0.827461,1383,0.157195,135,0.015344,8798
19c042ddf80533ba7a615b424dedf9647ca65b0f,2023-08-13,7292,0.806102,1619,0.178974,135,0.014924,9046
95a1a819dffa833bdd7a47f272da7ee4ff3260c8,2023-08-20,7300,0.750257,2295,0.235868,135,0.013875,9730
28fdf6cc16aee56fdc17a31701b90ace6e512481,2023-08-27,7308,0.706907,2895,0.280035,135,0.013059,10338
9d2e6323775371ab0ccaec0fc1df3b50335c41ea,2023-09-03,7332,0.629518,4179,0.358805,136,0.011677,11647
2eb6df537c36da8bf8e81ff698421f6fb1bfd1ab,2023-09-10,7359,0.630375,4179,0.357975,136,0.011650,11674
9b78699744b0c4c8af28820cc4f0d59b9d317ead,2023-09-17,7366,0.630597,4179,0.357760,136,0.011643,11681
35fd25af9bbcce84908101a9f487ba106a8d6df7,2023-09-24,7376,0.630913,4179,0.357454,136,0.011633,11691
337dbf6867597b6e3b72b0bdb2152a42a9f41dbc,2023-10-01,7400,0.626269,4179,0.353673,237,0.020058,11816
f4e8baf3806e79d7111d2943859865ae4ee0b59d,2023-10-10,7424,0.627027,4179,0.352956,237,0.020017,11840
d2923babf3ac44cb6faa88317f77c98f3016820d,2023-10-15,7435,0.627373,4179,0.352628,237,0.019998,11851
8ca7ccbf0dad63d75637ffdc6a5105eb9a4a4673,2023-10-22,7450,0.627950,4179,0.352242,235,0.019808,11864
c03a44f7555768fcb8614883eb06b11b759ba1ca,2023-10-29,7465,0.628420,4179,0.351797,235,0.019783,11879
482685697719386ca3505e8beca2398f93aff08f,2023-11-05,7472,0.628639,4179,0.351590,235,0.019771,11886
09b19cf8dabdcfeb7a79b0d69c46febf68a53639,2023-11-12,7479,0.628857,4179,0.351383,235,0.019760,11893
b7abea0fd6a146563830db1dc4ddd0cceb6fcf1c,2023-11-19,7482,0.628951,4179,0.351295,235,0.019755,11896
513bf164592e2b44e3e556cc5099a19bd6977790,2023-11-26,7513,0.629915,4179,0.350381,235,0.019703,11927
2c9ac9ab20c76abe570ff83f8746fa089fea3047,2023-12-03,7520,0.630132,4179,0.350176,235,0.019692,11934
2e11caff39d502775d7c652972a441f5da3d9eec,2023-12-10,7532,0.630504,4179,0.349824,235,0.019672,11946
6ab242609daec00e8bd54f7bff54557c92695724,2023-12-17,7553,0.631152,4179,0.349210,235,0.019637,11967
0d13d095420861022e68e87ceebd5e037e12a8b3,2023-12-24,7560,0.631368,4179,0.349006,235,0.019626,11974
9d148d08be9d77781e8103915b1f498b03fd3dd2,2023-12-31,7531,0.630473,4179,0.349853,235,0.019674,11945
25bcf4eda05b501758b11a53823867dc500ac7d1,2024-01-07,7552,0.631122,4179,0.349240,235,0.019639,11966


==> pog-types-vcs.csv <==
commit,date,git,svn,other,total
ee3ce0d71d51d0b93d91a8ef1c82e8d233a74b33,2019-05-05,1731,201,21,1953
152030ffdf548527d32458c5f3fbc98700aa7e69,2019-05-12,1749,201,22,1972
1d86b05618a063378d7ffc89a9b4c33dd65a760c,2019-05-19,1761,201,22,1984
f3addff21c074e3f655d2108be6a21b93f598498,2019-05-26,1768,201,22,1991
1a2fa342f0eac9aea5f16d0bb660fdf89bc9651e,2019-06-02,1776,201,22,1999
c447eb4d1d7c222a68b1fd2397e01ff56a473e62,2019-06-10,1789,201,23,2013
86c05c4465dee12f140baff107dab1816214305b,2019-06-16,1805,201,23,2029
a37cbc4cbda2c1850e38bc7d14d70cc3a266a8fb,2019-06-23,1830,201,23,2054
e79281be105b16153c375af5506db31fd1e32698,2019-07-03,1866,201,23,2090
079c93e1c1dd93639417095000d5e56d8db62d61,2019-07-07,1879,201,23,2103
041e03847beda7fd9cfb92f87db14c5b33179f29,2019-07-14,1899,201,24,2124
e6df9c7e85ea48765c152b27c88ba30c50c92bb2,2019-07-21,1917,201,24,2142
7e5eda0c08112963be08ebe0c62eed651749e0a1,2019-07-28,1922,201,24,2147
ac6b78488faa80a83e85ee38e4a701d9c3c90c46,2019-08-04,1940,201,24,2165
c91364d36cf6c8fc4c696d151eb9fca7832cf898,2019-08-11,1963,214,24,2201
37d40fa509cbbe48a1d7db1291338d7ccaeae830,2019-08-18,1974,214,24,2212
3d76112769d2149e81b7cc774d859469d1f1909e,2019-08-25,1995,214,24,2233
1719f4f1e3aba3af60b5f7e63b8db529ef777af5,2019-09-01,2013,215,24,2252
37ecf2d905e6afc555150ffe51095415a0d27b89,2019-09-08,2034,223,24,2281
991c44109f92aef099b3ec50501c7cd08978c793,2019-09-15,2053,223,24,2300
ee0a392fa001b3e3aea05150dd985b59fb7e5e3b,2019-09-22,2083,223,24,2330
52e62bbd76b06d754f409c0f277b80e6208fe152,2019-09-29,2111,223,26,2360
5a54baf67cfb91ad5062a4a061bc6d083096f9d8,2019-10-06,2122,223,26,2371
b51c402f23e77a17c564a035887e55b61ef7aecf,2019-10-13,2148,223,27,2398
7757f44044926d1aaa3a9520c5ee6f841d68f58e,2019-10-20,2173,223,27,2423
632c6f2e6e25da2ab335a9f3592956221bc742ed,2019-11-10,2219,223,121,2563
cf9dad6c87bab87bc25e80b321158b0328db0d8a,2019-11-17,2257,224,122,2603
68c47474bc8bc633fa3b13610d4f700891067bbc,2019-11-24,2277,224,123,2624
0b4ced58c04004a3751c8b84b10b8a92c5289ad9,2019-12-01,2309,224,123,2656
add773c37a10e2c900fcfaff745e095b7fe96fbb,2019-12-08,2325,224,123,2672
4fb8e2744a62a7124521f8fa7fb160fa56e5d41d,2019-12-15,2346,224,123,2693
630a4b77d6c6eaa32889408331c1b79b273b24b6,2019-12-22,2364,224,123,2711
34085eabccb8a0ca280f8d1605fdf369a94dd88a,2019-12-29,2384,225,123,2732
85ad4ffb25c941a2a37cb4af839de9ac141c8253,2020-01-05,2428,225,123,2776
8dc2af3ba541141d8320e860cec31090d5b69dc0,2020-01-12,2468,225,123,2816
2d4b248857f2758f545a1399969f372d1b717f55,2020-01-19,2457,225,123,2805
99b23feeb9d06f07b4a04af624a69ed12637b112,2020-01-26,2484,225,123,2832
3d0c79186c6fb5346cbe20115a4fde19bc678134,2020-02-02,2505,225,123,2853
5998ac14f376194d3878f918cb9e04a6ff599d77,2020-02-09,2541,225,123,2889
3c6aca4232d1a3638ec962bc7afe9121626c43ec,2020-02-16,2575,225,123,2923
6634b29f501764f542e3a5fc91bb691ef18b5702,2020-02-23,2595,225,123,2943
1d9b4664e30ce3f79606bf1167a2fca9bf4abba2,2020-03-01,2616,225,123,2964
5fdc5b2d57d2e7ab04dbaf9c85e7f34eebe81495,2020-03-08,2621,225,123,2969
77386648da9c6bd0601d389ddb94ddba088d8b87,2020-03-15,2640,225,123,2988
405c0c947cfd59d7bfb81052545cd635970d2d0c,2020-03-22,2659,226,123,3008
07ce7ae531d58a799eec3e9113c794b717deee8f,2020-03-29,2675,226,123,3024
4da6de3e675bd8c79320b40c62b93eea7378d273,2020-04-05,2730,226,123,3079
1518b4bceb9955ed6d94432d651b7a2a9f3052e1,2020-04-12,2745,226,123,3094
fafe2343c29bcb02fcee79558fbd8ae2ba2c1214,2020-04-19,2758,226,123,3107
9b7e41f2d720b2a5da0d52dea6e2017d2851a640,2020-04-26,2778,228,123,3129
1463079a2dc855df2274a2429dd48adc4d31ffdb,2020-05-03,2801,229,123,3153
ccc9240664b5ecded499111ba6c5d9bbd4e7241f,2020-05-10,2829,230,124,3183
d308bc01e171f327084bfaa9fe79fb31fe662669,2020-05-17,2838,231,124,3193
dfc426582f7e5a34a89015663cadbad3829f55e5,2020-05-24,2857,231,125,3213
776ecaaa0fb7201ae34653aa4c33e240b6d7b901,2020-05-31,2880,231,125,3236
ecbde6505cd12025d7fe92c2c9a56b969ff3cb8e,2020-06-07,2891,231,125,3247
d291b454bd402c88eed1464a1dfa058a2f663874,2020-06-14,2918,231,130,3279
f6c6970e0dbebb7cac679f46656c2655dfe532c2,2020-06-21,2935,231,131,3297
ea33de6d704f30b3c827877173c513f6fce22f1e,2020-06-28,2975,231,131,3337
4cd05788b548d60154f365542fd9446ac4bcfd9f,2020-07-05,3002,232,131,3365
ea4915a74bc4c03495d4910c1e32a92c790b6626,2020-07-12,3026,232,131,3389
7ffec020aec9ccbc531d24e65acd93e9f3962f9f,2020-07-19,3112,233,131,3476
ce9c5bb79c3208162bb87c1bcbc90464601d28ba,2020-07-26,3142,233,131,3506
95c9785b428bd332644de201c7f9ac7e8f4cd72f,2020-08-02,3165,233,131,3529
cb97d076491495aa956dbff93679a51cc5708010,2020-08-09,3181,233,131,3545
ee3be810d6f5721dce037c5d71c823335f9a6abb,2020-08-16,3244,233,131,3608
dc12a37a0d70bd56a5fac59af5a5196d6b525482,2020-08-23,3292,234,131,3657
73a3085e346f7e6286acdc3e7b0ea3194ff0c317,2020-08-30,3302,234,130,3666
10ba62ec63f80044c8652a9869f13585f2014ebe,2020-09-06,3320,236,131,3687
a3f6f27bbc87d3ae169323a419916e50dd379790,2020-09-13,3346,237,132,3715
4d82e8e5c5f7e43dbaf5d009697915717d15b155,2020-09-20,3361,240,133,3734
59223c5bc6816962b95d51fb2e8b7edd91c7fa95,2020-09-27,3379,241,230,3850
cdcbb42aa398f697dfe86563b98bddc3cb3d525a,2020-10-04,3382,242,136,3760
34d436a4082b5c5f23b00e13eb8e5a92d957d704,2020-10-11,3396,244,136,3776
4d405914ed02bd5672d5527cf4fa6e529e7faab6,2020-10-18,3420,244,136,3800
2e99651911e21df580ca608889f050763305159d,2020-10-25,3440,246,137,3823
f445bc65764ffad2ae9f3b382ddb8feb4eeea2fb,2020-11-01,3454,246,137,3837
d4dbcb81bc6abb27217fe5ec65a584a7a08ab196,2020-11-08,3469,246,137,3852
81643c4cf3e61f5a98b92a72a92c230f5e7ca905,2020-11-15,3491,246,137,3874
eeee65076e3199c778b177e06de3aae7696dbb9f,2020-11-22,3515,245,137,3897
60a10a11819891d3d91e371364bbdcfab2449ebe,2020-11-29,3545,245,137,3927
937bc5841429f40a64e6b25d5d4c2fe3276789f1,2020-12-06,3592,251,137,3980
1adeb744560af94687eb7c3780c7145c52674070,2020-12-13,3629,251,137,4017
f9978346e73359ac1d8b88c9ed874edc7225582b,2020-12-20,3647,251,137,4035
5aae614868b8a7e3097ae70f6024352aa5c8de21,2020-12-27,3658,251,137,4046
78a9cfa33e66c5647cea66980d83f49a43e27f60,2021-01-03,3686,251,137,4074
9f829da86fceb78cc6fedfd30ee42071d3e402c4,2021-01-10,3719,251,137,4107
23b8af7962114d80552f09ff2adc4c2f4eabf0f5,2021-01-17,3742,257,137,4136
d94f7530434fe3efd61b7d3301eff7501ae044f6,2021-01-24,3757,257,137,4151
a20b4f07bf90efa21acd035d9830bd8f4bf4240d,2021-01-31,3797,257,137,4191
bf645c7fb158913305a884128131d17bdf29774e,2021-02-07,3860,257,138,4255
6941dbf958a2294e0a058af3498df9c46a6a1e50,2021-02-15,3876,257,137,4270
c7be46b7d754cbf0d0526b5d8a9d1ecee64b6154,2021-02-21,3908,258,137,4303
20b5cf8304ef2c0fd16515f289ff0d5a21c7a96f,2021-03-01,3935,258,137,4330
6bf49dfa2606071fcd023f5487b7798fa2383a5e,2021-03-07,3966,258,137,4361
92d0949a268fe8479af5851d5bb3733e207a5c81,2021-03-14,3996,258,138,4392
ba0dc1dbc150a95746ffb89596862533e533c2c9,2021-03-21,4022,258,138,4418
ac6e19b08259f2085ae4757bf4efb095fbdd23e9,2021-03-28,4043,258,138,4439
dda88cda120d75f7d139e54367c0d76e574091dc,2021-04-04,4110,262,138,4510
280cfe63bdd6eb4dd5460385e7918e0808ffe511,2021-04-11,4125,265,138,4528
da28f04a5fa2dba2e153c3af0908ab76c98b6811,2021-04-18,4138,269,138,4545
860d28da6ef850d0c191d756d0804fef03f8e778,2021-04-25,4156,269,139,4564
1b792e8b5275dc010c53d91062082340431204f2,2021-05-02,4171,269,139,4579
cbb704b21eb319f4943f1e01f6c2785a8b7db349,2021-05-09,4211,281,139,4631
860ca285b64ea22441a72c26c4715ccfc28a5b9f,2021-05-16,4241,281,139,4661
d49402ab45486347cddfd000951a69f0c872cfda,2021-05-23,4273,281,140,4694
d7d6c9e4e697c33634c89628d10995d0f070db96,2021-05-30,4304,281,140,4725
d1e7b50dbf58c59c100f1bf5a7ea735daa3a203f,2021-06-06,4423,281,135,4839
335f7668d43f4992148fe133dfa390b81056ebc6,2021-06-13,4467,280,135,4882
dcd94ee855fa03596a8e84b7cffe1344bb6206ef,2021-06-20,4527,280,135,4942
1afffdaa63d34a810943aa5a6b8cc03d42cc3bd2,2021-06-27,4563,280,134,4977
243d74579d2afdcad1f709909a3ac149475b3e23,2021-07-04,4585,280,135,5000
5c3489a3f7f33293dfdaff23374d93a01c838968,2021-07-11,4624,281,135,5040
59d20bcfcc92e51fb451001ed52b21f6daf8013c,2021-07-18,4635,281,135,5051
45881ea747bbff8f4819100264f70958f454090f,2021-07-25,4662,281,135,5078
c8bcef2598c9cee91f2f48d78259c53bdaf27a60,2021-08-01,4688,281,135,5104
aa816708b278cafd86b11c3f3ddcdf7b9930713e,2021-08-08,4713,281,135,5129
ee467c853a184a7768ac171840357afde49c10e3,2021-08-15,4732,281,135,5148
9e3b68203cba2b1bd96e524d3ae9dfc3336a72f7,2021-08-22,4756,281,135,5172
0bc5448cf14c2f61eb591d47a5422fda638f08fc,2021-08-29,4770,281,135,5186
19c3ca02073ea4d540d98a7bfafbed744f1cb637,2021-09-05,4789,282,135,5206
ca23fd62f17fefcbac2aa48b4718245ab0209032,2021-09-12,4796,282,135,5213
68fc1b405e6502dcd73e765d0822ad6208886310,2021-09-19,4809,282,135,5226
47140fbf7217014e8811d30990b78a9fa888df45,2021-09-26,4829,282,135,5246
080ba97652b471c4836dd7e37f4dc72e5e358870,2021-10-03,4854,282,135,5271
7c3f28fdc4edc00f66801cd51a5ba08eee44f77f,2021-10-10,4867,282,135,5284
258a27eea9aab4f8af995f95743ccd264b5efcb5,2021-10-17,4912,282,135,5329
9c3b2cf0b3328a08d026dbbf4fea4c26eafc67ef,2021-10-24,4937,282,135,5354
9f2c5e901e988b575d487629976d2d14be4ed61d,2021-10-31,4948,282,234,5464
b11badfb4cd8124f2f467697cf2a4d15e7f20b19,2021-11-07,4956,282,234,5472
7f7f739e235548ec2f9337b0ec1ef976a1437b30,2021-11-14,4970,283,234,5487
348f1f7cb5e0a37f66268c4204777238f26ae947,2021-11-21,5015,287,234,5536
f43a7838716b80e439d1d94c00da6880d6f2893f,2021-11-28,5041,287,234,5562
030d9b261fc81cf8047cc8f4dfd1f8e59e1fd3b7,2021-12-05,5069,287,137,5493
ab82bed5d14a57d95d278646efe9f930d12fc2ff,2021-12-12,5093,287,138,5518
2607ff0b9c72f032da4f6bc6644c671f0553178e,2021-12-19,5135,324,138,5597
fb95b755e2adfda90d4c8568e0d2c5eacea35d42,2021-12-30,5169,326,131,5626
2c6dfeac6459901b500a81a1d733a48993792a11,2022-01-02,5197,326,131,5654
195bb1fb9d55d8e5187d669c63a3cde747fc5f64,2022-01-09,5206,326,131,5663
0891ac16d0c7eec2c5f0dfddfcc90f92927c8d96,2022-01-16,5268,326,131,5725
d25a4e49d7c908ac6c2ae46b36778b5930ffbbf3,2022-01-23,5298,328,131,5757
090e92581611bab97cfdc0b45cc224a3b3736beb,2022-01-30,5329,337,131,5797
7c9ad54b0616112c7eea6dd02379616aef206490,2022-02-06,5348,337,131,5816
9749fb2c3f2eb6e816d68bb9ed8ad29fea46ef2d,2022-02-13,5382,337,131,5850
1a8b7257a6d657f145520ed67e2faa6f6174a84b,2022-02-20,5396,339,131,5866
31ecd80db714abfc3ef536b458fc4c1ed778d3c6,2022-02-27,5409,339,131,5879
78ff328d25eee0c75305efed58484ac2381e1766,2022-03-06,5503,339,131,5973
1a36fb51a84fadf578151c614da9c9e420bbdff2,2022-03-13,5519,339,131,5989
0d216771704bb93f72a0ef4d22f7af52df97b5de,2022-03-20,5531,339,131,6001
2344fb10972a4cefead8e7aa3e0b807da4cf4570,2022-03-27,5536,339,131,6006
7902d17bc877993936ae0c575bca3bac5d2e1f7f,2022-04-03,5542,339,131,6012
2299d2c896cbd865a7f27d83f793c783e1211dfe,2022-04-10,5554,339,131,6024
e5174200c4d78358e22e889da2b53dc06c202003,2022-04-17,5581,339,131,6051
d13c7e905c0cd4ecc47df5b160b76d60a7639559,2022-04-24,5592,339,131,6062
7b9ee58925406f5d608fca06db5479e16970dc91,2022-05-01,5602,339,131,6072
fc7fc13716c9be03e2123b09d629c2e5e1328330,2022-05-08,5610,340,131,6081
de68877a517ba058f67086d444d7265c9c803679,2022-05-15,5651,354,132,6137
ad07af353877f8f438d92b04eeb4955f077ca499,2022-05-22,5687,354,132,6173
926fcb488b756fb5d6c4c129c4348650919e5835,2022-05-29,5697,354,132,6183
62da327848311a75723f16642c20d2925919237e,2022-06-05,5695,354,133,6182
75eae3fd78abe3037b0e831958cfa667cc87f0b8,2022-06-12,5713,354,133,6200
77db24ff5ba50c1169642a849211d558668487aa,2022-06-19,5732,355,133,6220
08a2a72a124f21fffaee45d0c71aa34cf49b8d70,2022-06-26,5753,356,133,6242
c145e51844bf52eb77cdc969a0fe30a48755b29e,2022-07-03,5799,362,133,6294
13c73ccd902c55ef859cf2b8a5f96d93007892d8,2022-07-10,5818,363,133,6314
8d7fdbe261e32a63df8c47f06b1a43095b6084c7,2022-07-17,5825,364,133,6322
c5a80784e2a08f676e2f49cbdab1f81db8d7dbb6,2022-07-24,5845,366,133,6344
0565cde6892c4fcc503a86227e366d3500040076,2022-07-31,5849,366,133,6348
bb5afc5b9ebcea94bc083f14fbc83cab9f86adfe,2022-08-07,5887,384,133,6404
ca8c7a36dfbefd66841a2a6df4c9e44ba525c3e0,2022-08-14,5914,385,133,6432
b8f2eb286ec52c97048e23d326d94ae5772797e8,2022-08-21,5927,385,133,6445
8df29c26ba184874561c67e48f69fd3526156516,2022-08-28,5952,385,133,6470
13cc34188ab4bde31f8c74d25d40d9adffbaa582,2022-09-04,5975,387,133,6495
072cc8d1415a2abf66b36249c61658a828dead88,2022-09-11,6020,397,134,6551
373731737fbe082e5e684eae78629df16e3fd61b,2022-09-18,6042,397,134,6573
2e0fa826c9a7bbb159fb4fae38a7de10fe66d8bc,2022-09-25,6073,399,232,6704
ae221813745783ef1b7eee47561a2208cd5ad512,2022-10-02,6095,401,134,6630
79358a99cd46a27fdc716309ccee2596483ab9af,2022-10-09,6116,403,134,6653
270eb27b20b4d1e024553a017f479556ee0b8ded,2022-10-16,6146,406,134,6686
dbc9a9a81b3e2c55cf16d8d7f59fab88163cdb8b,2022-10-23,6165,406,133,6704
63bf06013820aa26aca7dc8f18cb79403b94e9a5,2022-10-30,6180,406,133,6719
a6c90c293d5b0c77d3e1e967546fe0aadc53a102,2022-11-06,6211,406,133,6750
c4025af8c11c3e9ea0c2747b6c475c916fb61d80,2022-11-13,6224,406,133,6763
ac09fcb955e9358c330d728693759ca1a2e20542,2022-11-20,6267,406,132,6805
c4618ca13f1cefeb1dbfe619ca09f32925b84732,2022-11-27,6351,407,132,6890
a4d52f07d7fd0e4d9997b3021192685d4a3b0b71,2022-12-04,6390,407,132,6929
0ce1f82e5aaac951b21d579eb46bf75cfe6713c0,2022-12-11,6411,407,132,6950
2472015c36f333657c5a223150e3e809f01ad1af,2022-12-18,6436,407,132,6975
860e949896b1a9ae5427f4cf9fa690fdcaae48a0,2022-12-25,6471,407,132,7010
87cc524f52b65f7f12c9b87d25b467772e357cab,2023-01-01,6486,407,132,7025
db3fdbbdfee9d412053cc9538ad76abee7c2cb89,2023-01-08,6502,407,132,7041
a98145ec04d5c3f8f2ef430555cde5eccfbd3875,2023-01-15,6527,407,132,7066
bbc8f4c29ed9efc1240c3d153fb234d7a79930fd,2023-01-22,6544,407,132,7083
bea22409682f6d1947de7d92f264aad822c2e68c,2023-01-29,6560,407,132,7099
139c9a53cb19a97947aa6998eae953a4f32d3c3e,2023-02-05,6583,407,132,7122
4a6f64ab2afff761eb233e7ca6110d9e8acf8f32,2023-02-12,6613,407,132,7152
877df1765ad8440c81293f4943d1f4f44485ba0f,2023-02-19,6696,407,133,7236
a7c7363a825e176ae25f5f69cacfff0880b23e80,2023-02-26,6713,411,134,7258
d92ec2f2812c76b23aab778e26708cf353542ae9,2023-03-05,6760,411,133,7304
7001cc68b6d5785a8dd6aa202d4acbb2ea9364e5,2023-03-12,6781,411,133,7325
d7b4ecdb4c1a845690d943f8b8d883e065081eb9,2023-03-19,6805,412,135,7352
9b58148641262b014356353ebe418c68011be029,2023-03-26,6840,413,135,7388
f0c8cb44a4d912263025616bc921c011fcb1f0b4,2023-04-02,6952,420,135,7507
c0a19ef082327cb63b8afbadea784dcbb4f6bf5d,2023-04-09,6970,421,135,7526
2d25ea429c359d14955ee44baeeb5778cc56cc7d,2023-04-16,6991,421,135,7547
4502de61f24a5d50a2eb8fdd073162fb939b1e2e,2023-04-23,7005,424,135,7564
3b3c7ef1f74d15471da482ca9b3720020c9f85f1,2023-04-30,7047,422,135,7604
ed0f0204b2c901be006a8441ea4d392a89aba77e,2023-05-07,7059,423,135,7617
5585fbbfd06b4be6d6286d89c705ede1dec090d5,2023-05-14,7079,423,135,7637
7b3f571fc8e3fbb3fefc30ebe53ad074c30653a8,2023-05-21,7087,423,135,7645
5c959d0fa745618ebee337ac2a21d22a6ec3a6a8,2023-05-28,7094,423,135,7652
65bce4d9f9302bc798717d73548bbe5ceb802151,2023-06-04,7108,423,135,7666
e8c207589d431c00b5f1a8175f391020323a3d27,2023-06-11,7127,423,135,7685
0d165fba93f69b3d3f53478d0f0c6c7a58778e7e,2023-06-18,7138,423,135,7696
01d5d6807f1026bf2fea1846a156e3e09f84c098,2023-06-25,7152,423,135,7710
a919a16898e7219fdd26bdfe33a9959e7156d59d,2023-07-02,7188,423,135,7746
2986ba899f5ee374008c501e26fb653147ed7891,2023-07-09,7205,423,135,7763
093e9204183790558921c968034c547b41ebef3a,2023-07-16,7243,423,135,7801
fdfea4c4ed0d31494fcb3633c26290f4eba9d2af,2023-07-23,7251,1138,135,8524
6b903e210462f7c1e428e0ded7e690d315e1f7a1,2023-07-30,7266,1138,135,8539
a21eb92b855f91e12d3161dc8fc5c8a4e17ee951,2023-08-06,7280,1383,135,8798
19c042ddf80533ba7a615b424dedf9647ca65b0f,2023-08-13,7292,1619,135,9046
95a1a819dffa833bdd7a47f272da7ee4ff3260c8,2023-08-20,7300,2295,135,9730
28fdf6cc16aee56fdc17a31701b90ace6e512481,2023-08-27,7308,2895,135,10338
9d2e6323775371ab0ccaec0fc1df3b50335c41ea,2023-09-03,7332,4179,136,11647
2eb6df537c36da8bf8e81ff698421f6fb1bfd1ab,2023-09-10,7359,4179,136,11674
9b78699744b0c4c8af28820cc4f0d59b9d317ead,2023-09-17,7366,4179,136,11681
35fd25af9bbcce84908101a9f487ba106a8d6df7,2023-09-24,7376,4179,136,11691
337dbf6867597b6e3b72b0bdb2152a42a9f41dbc,2023-10-01,7400,4179,237,11816
f4e8baf3806e79d7111d2943859865ae4ee0b59d,2023-10-10,7424,4179,237,11840
d2923babf3ac44cb6faa88317f77c98f3016820d,2023-10-15,7435,4179,237,11851
8ca7ccbf0dad63d75637ffdc6a5105eb9a4a4673,2023-10-22,7450,4179,235,11864
c03a44f7555768fcb8614883eb06b11b759ba1ca,2023-10-29,7465,4179,235,11879
482685697719386ca3505e8beca2398f93aff08f,2023-11-05,7472,4179,235,11886
09b19cf8dabdcfeb7a79b0d69c46febf68a53639,2023-11-12,7479,4179,235,11893
b7abea0fd6a146563830db1dc4ddd0cceb6fcf1c,2023-11-19,7482,4179,235,11896
513bf164592e2b44e3e556cc5099a19bd6977790,2023-11-26,7513,4179,235,11927
2c9ac9ab20c76abe570ff83f8746fa089fea3047,2023-12-03,7520,4179,235,11934
2e11caff39d502775d7c652972a441f5da3d9eec,2023-12-10,7532,4179,235,11946
6ab242609daec00e8bd54f7bff54557c92695724,2023-12-17,7553,4179,235,11967
0d13d095420861022e68e87ceebd5e037e12a8b3,2023-12-24,7560,4179,235,11974
9d148d08be9d77781e8103915b1f498b03fd3dd2,2023-12-31,7531,4179,235,11945
25bcf4eda05b501758b11a53823867dc500ac7d1,2024-01-07,7552,4179,235,11966


==> pog-types.csv <==
commit,date,git,svn,hg,bzr,cvs,tar-gz,tar-xz,tar-bz2,tar,zip,text,total
ee3ce0d71d51d0b93d91a8ef1c82e8d233a74b33,2019-05-05,1731,201,18,0,3,4722,805,648,23,176,463,8810
152030ffdf548527d32458c5f3fbc98700aa7e69,2019-05-12,1749,201,18,1,3,4745,806,647,23,177,462,8852
1d86b05618a063378d7ffc89a9b4c33dd65a760c,2019-05-19,1761,201,18,1,3,4744,807,646,23,177,463,8864
f3addff21c074e3f655d2108be6a21b93f598498,2019-05-26,1768,201,18,1,3,4755,806,647,23,181,462,8885
1a2fa342f0eac9aea5f16d0bb660fdf89bc9651e,2019-06-02,1776,201,18,1,3,4756,808,650,22,181,461,8897
c447eb4d1d7c222a68b1fd2397e01ff56a473e62,2019-06-10,1789,201,19,1,3,4751,809,660,22,181,460,8916
86c05c4465dee12f140baff107dab1816214305b,2019-06-16,1805,201,19,1,3,4759,809,661,20,181,461,8940
a37cbc4cbda2c1850e38bc7d14d70cc3a266a8fb,2019-06-23,1830,201,19,1,3,4778,810,664,20,182,462,8990
e79281be105b16153c375af5506db31fd1e32698,2019-07-03,1866,201,19,1,3,4793,813,665,21,182,462,9046
079c93e1c1dd93639417095000d5e56d8db62d61,2019-07-07,1879,201,19,1,3,4798,813,665,21,182,462,9064
041e03847beda7fd9cfb92f87db14c5b33179f29,2019-07-14,1899,201,20,1,3,4805,815,665,21,182,460,9092
e6df9c7e85ea48765c152b27c88ba30c50c92bb2,2019-07-21,1917,201,20,1,3,4815,817,665,21,182,462,9124
7e5eda0c08112963be08ebe0c62eed651749e0a1,2019-07-28,1922,201,20,1,3,4831,818,666,21,182,488,9173
ac6b78488faa80a83e85ee38e4a701d9c3c90c46,2019-08-04,1940,201,20,1,3,4844,818,667,21,182,491,9208
c91364d36cf6c8fc4c696d151eb9fca7832cf898,2019-08-11,1963,214,20,1,3,4851,820,667,21,181,504,9266
37d40fa509cbbe48a1d7db1291338d7ccaeae830,2019-08-18,1974,214,20,1,3,4897,825,666,21,182,502,9326
3d76112769d2149e81b7cc774d859469d1f1909e,2019-08-25,1995,214,20,1,3,4905,827,667,21,182,505,9362
1719f4f1e3aba3af60b5f7e63b8db529ef777af5,2019-09-01,2013,215,20,1,3,4985,828,670,21,182,505,9465
37ecf2d905e6afc555150ffe51095415a0d27b89,2019-09-08,2034,223,20,1,3,5058,827,671,21,182,504,9566
991c44109f92aef099b3ec50501c7cd08978c793,2019-09-15,2053,223,20,1,3,5062,826,671,22,183,505,9591
ee0a392fa001b3e3aea05150dd985b59fb7e5e3b,2019-09-22,2083,223,20,1,3,5121,828,672,20,195,504,9692
52e62bbd76b06d754f409c0f277b80e6208fe152,2019-09-29,2111,223,22,1,3,5120,834,672,19,196,500,9723
5a54baf67cfb91ad5062a4a061bc6d083096f9d8,2019-10-06,2122,223,22,1,3,5119,835,698,20,196,501,9762
b51c402f23e77a17c564a035887e55b61ef7aecf,2019-10-13,2148,223,23,1,3,5120,842,697,19,196,491,9786
7757f44044926d1aaa3a9520c5ee6f841d68f58e,2019-10-20,2173,223,23,1,3,5128,843,700,19,196,490,9822
632c6f2e6e25da2ab335a9f3592956221bc742ed,2019-11-10,2219,223,117,1,3,4997,848,698,19,194,484,9826
cf9dad6c87bab87bc25e80b321158b0328db0d8a,2019-11-17,2257,224,118,1,3,4989,852,698,19,196,486,9866
68c47474bc8bc633fa3b13610d4f700891067bbc,2019-11-24,2277,224,119,1,3,5027,857,697,19,197,497,9941
0b4ced58c04004a3751c8b84b10b8a92c5289ad9,2019-12-01,2309,224,119,1,3,5002,861,696,19,197,502,9956
add773c37a10e2c900fcfaff745e095b7fe96fbb,2019-12-08,2325,224,119,1,3,5026,869,695,19,197,505,10006
4fb8e2744a62a7124521f8fa7fb160fa56e5d41d,2019-12-15,2346,224,119,1,3,5132,908,694,18,197,504,10169
630a4b77d6c6eaa32889408331c1b79b273b24b6,2019-12-22,2364,224,119,1,3,5190,910,696,18,197,504,10249
34085eabccb8a0ca280f8d1605fdf369a94dd88a,2019-12-29,2384,225,119,1,3,5188,938,699,18,197,504,10300
85ad4ffb25c941a2a37cb4af839de9ac141c8253,2020-01-05,2428,225,119,1,3,5564,941,698,18,198,504,10723
8dc2af3ba541141d8320e860cec31090d5b69dc0,2020-01-12,2468,225,119,1,3,5557,946,696,18,198,503,10758
2d4b248857f2758f545a1399969f372d1b717f55,2020-01-19,2457,225,119,1,3,5598,958,694,18,199,504,10800
99b23feeb9d06f07b4a04af624a69ed12637b112,2020-01-26,2484,225,119,1,3,5655,957,694,18,198,504,10882
3d0c79186c6fb5346cbe20115a4fde19bc678134,2020-02-02,2505,225,119,1,3,5661,959,695,18,198,507,10916
5998ac14f376194d3878f918cb9e04a6ff599d77,2020-02-09,2541,225,119,1,3,5713,959,695,18,200,511,11010
3c6aca4232d1a3638ec962bc7afe9121626c43ec,2020-02-16,2575,225,119,1,3,5773,1002,696,18,211,512,11160
6634b29f501764f542e3a5fc91bb691ef18b5702,2020-02-23,2595,225,119,1,3,5866,1003,695,19,212,512,11275
1d9b4664e30ce3f79606bf1167a2fca9bf4abba2,2020-03-01,2616,225,119,1,3,6033,1004,697,19,212,514,11468
5fdc5b2d57d2e7ab04dbaf9c85e7f34eebe81495,2020-03-08,2621,225,119,1,3,6055,1009,697,19,213,515,11502
77386648da9c6bd0601d389ddb94ddba088d8b87,2020-03-15,2640,225,119,1,3,6066,1008,698,19,215,515,11534
405c0c947cfd59d7bfb81052545cd635970d2d0c,2020-03-22,2659,226,119,1,3,6130,1024,698,20,216,514,11635
07ce7ae531d58a799eec3e9113c794b717deee8f,2020-03-29,2675,226,119,1,3,6161,1026,699,20,216,514,11685
4da6de3e675bd8c79320b40c62b93eea7378d273,2020-04-05,2730,226,119,1,3,6192,1028,700,20,218,520,11782
1518b4bceb9955ed6d94432d651b7a2a9f3052e1,2020-04-12,2745,226,119,1,3,6214,1033,700,20,218,526,11829
fafe2343c29bcb02fcee79558fbd8ae2ba2c1214,2020-04-19,2758,226,119,1,3,6232,1034,700,20,219,527,11863
9b7e41f2d720b2a5da0d52dea6e2017d2851a640,2020-04-26,2778,228,119,1,3,6239,1040,701,20,220,528,11901
1463079a2dc855df2274a2429dd48adc4d31ffdb,2020-05-03,2801,229,119,1,3,6399,1045,704,20,220,528,12093
ccc9240664b5ecded499111ba6c5d9bbd4e7241f,2020-05-10,2829,230,120,1,3,6512,1049,698,23,221,550,12259
d308bc01e171f327084bfaa9fe79fb31fe662669,2020-05-17,2838,231,120,1,3,6518,1051,701,23,221,555,12285
dfc426582f7e5a34a89015663cadbad3829f55e5,2020-05-24,2857,231,121,1,3,6537,1054,699,23,221,558,12328
776ecaaa0fb7201ae34653aa4c33e240b6d7b901,2020-05-31,2880,231,121,1,3,6567,1056,697,24,221,562,12387
ecbde6505cd12025d7fe92c2c9a56b969ff3cb8e,2020-06-07,2891,231,121,1,3,6569,1058,698,30,222,565,12413
d291b454bd402c88eed1464a1dfa058a2f663874,2020-06-14,2918,231,126,1,3,6576,1064,697,30,222,564,12456
f6c6970e0dbebb7cac679f46656c2655dfe532c2,2020-06-21,2935,231,126,2,3,6604,1064,698,33,226,564,12510
ea33de6d704f30b3c827877173c513f6fce22f1e,2020-06-28,2975,231,126,2,3,6619,1073,698,33,227,585,12596
4cd05788b548d60154f365542fd9446ac4bcfd9f,2020-07-05,3002,232,126,2,3,6645,1076,700,34,227,589,12660
ea4915a74bc4c03495d4910c1e32a92c790b6626,2020-07-12,3026,232,126,2,3,6696,1077,700,35,227,604,12752
7ffec020aec9ccbc531d24e65acd93e9f3962f9f,2020-07-19,3112,233,126,2,3,6733,1077,701,35,240,615,12901
ce9c5bb79c3208162bb87c1bcbc90464601d28ba,2020-07-26,3142,233,126,2,3,6796,1079,699,35,241,604,12984
95c9785b428bd332644de201c7f9ac7e8f4cd72f,2020-08-02,3165,233,126,2,3,6812,1074,700,36,241,604,13020
cb97d076491495aa956dbff93679a51cc5708010,2020-08-09,3181,233,126,2,3,6837,1076,704,36,241,607,13070
ee3be810d6f5721dce037c5d71c823335f9a6abb,2020-08-16,3244,233,126,2,3,6857,1079,705,36,242,605,13156
dc12a37a0d70bd56a5fac59af5a5196d6b525482,2020-08-23,3292,234,126,2,3,6897,1093,708,36,243,607,13265
73a3085e346f7e6286acdc3e7b0ea3194ff0c317,2020-08-30,3302,234,125,2,3,6922,1093,709,37,243,610,13304
10ba62ec63f80044c8652a9869f13585f2014ebe,2020-09-06,3320,236,125,3,3,6925,1092,711,36,243,609,13327
a3f6f27bbc87d3ae169323a419916e50dd379790,2020-09-13,3346,237,126,3,3,6973,1095,713,36,244,605,13405
4d82e8e5c5f7e43dbaf5d009697915717d15b155,2020-09-20,3361,240,127,3,3,6985,1097,713,36,245,605,13439
59223c5bc6816962b95d51fb2e8b7edd91c7fa95,2020-09-27,3379,241,224,3,3,6992,1100,713,37,246,605,13568
cdcbb42aa398f697dfe86563b98bddc3cb3d525a,2020-10-04,3382,242,130,3,3,7002,1098,714,37,246,605,13487
34d436a4082b5c5f23b00e13eb8e5a92d957d704,2020-10-11,3396,244,130,3,3,7027,1099,714,37,246,607,13531
4d405914ed02bd5672d5527cf4fa6e529e7faab6,2020-10-18,3420,244,130,3,3,7193,1099,714,37,246,601,13715
2e99651911e21df580ca608889f050763305159d,2020-10-25,3440,246,131,3,3,7202,1106,714,37,248,601,13756
f445bc65764ffad2ae9f3b382ddb8feb4eeea2fb,2020-11-01,3454,246,131,3,3,7209,1107,715,37,249,600,13779
d4dbcb81bc6abb27217fe5ec65a584a7a08ab196,2020-11-08,3469,246,131,3,3,7227,1107,718,37,249,605,13820
81643c4cf3e61f5a98b92a72a92c230f5e7ca905,2020-11-15,3491,246,131,3,3,7227,1109,721,37,249,606,13848
eeee65076e3199c778b177e06de3aae7696dbb9f,2020-11-22,3515,245,131,3,3,7238,1111,721,37,249,608,13886
60a10a11819891d3d91e371364bbdcfab2449ebe,2020-11-29,3545,245,131,3,3,7292,1108,719,38,249,605,13963
937bc5841429f40a64e6b25d5d4c2fe3276789f1,2020-12-06,3592,251,131,3,3,7363,1109,722,38,250,605,14092
1adeb744560af94687eb7c3780c7145c52674070,2020-12-13,3629,251,131,3,3,7425,1121,722,38,250,609,14207
f9978346e73359ac1d8b88c9ed874edc7225582b,2020-12-20,3647,251,131,3,3,7458,1125,722,39,253,612,14269
5aae614868b8a7e3097ae70f6024352aa5c8de21,2020-12-27,3658,251,131,3,3,7460,1125,723,39,253,612,14283
78a9cfa33e66c5647cea66980d83f49a43e27f60,2021-01-03,3686,251,131,3,3,7534,1127,723,38,253,609,14384
9f829da86fceb78cc6fedfd30ee42071d3e402c4,2021-01-10,3719,251,131,3,3,7698,1130,723,38,253,609,14584
23b8af7962114d80552f09ff2adc4c2f4eabf0f5,2021-01-17,3742,257,131,3,3,7702,1130,725,40,256,607,14622
d94f7530434fe3efd61b7d3301eff7501ae044f6,2021-01-24,3757,257,131,3,3,7744,1131,725,40,256,608,14681
a20b4f07bf90efa21acd035d9830bd8f4bf4240d,2021-01-31,3797,257,131,3,3,7761,1131,727,41,255,609,14741
bf645c7fb158913305a884128131d17bdf29774e,2021-02-07,3860,257,132,3,3,7855,1124,727,41,257,618,14903
6941dbf958a2294e0a058af3498df9c46a6a1e50,2021-02-15,3876,257,131,3,3,8120,1125,727,41,258,618,15185
c7be46b7d754cbf0d0526b5d8a9d1ecee64b6154,2021-02-21,3908,258,131,3,3,8167,1126,727,42,258,623,15272
20b5cf8304ef2c0fd16515f289ff0d5a21c7a96f,2021-03-01,3935,258,131,3,3,8174,1130,729,43,258,629,15319
6bf49dfa2606071fcd023f5487b7798fa2383a5e,2021-03-07,3966,258,131,3,3,8188,1131,730,43,258,633,15369
92d0949a268fe8479af5851d5bb3733e207a5c81,2021-03-14,3996,258,132,3,3,8248,1132,732,47,257,630,15464
ba0dc1dbc150a95746ffb89596862533e533c2c9,2021-03-21,4022,258,132,3,3,8298,1133,733,47,256,630,15541
ac6e19b08259f2085ae4757bf4efb095fbdd23e9,2021-03-28,4043,258,132,3,3,8309,1132,732,49,257,630,15574
dda88cda120d75f7d139e54367c0d76e574091dc,2021-04-04,4110,262,132,3,3,8307,1135,737,50,256,628,15650
280cfe63bdd6eb4dd5460385e7918e0808ffe511,2021-04-11,4125,265,132,3,3,8323,1134,737,50,255,632,15686
da28f04a5fa2dba2e153c3af0908ab76c98b6811,2021-04-18,4138,269,132,3,3,8349,1135,737,50,255,635,15733
860d28da6ef850d0c191d756d0804fef03f8e778,2021-04-25,4156,269,133,3,3,8354,1140,733,51,255,635,15759
1b792e8b5275dc010c53d91062082340431204f2,2021-05-02,4171,269,133,3,3,8364,1146,736,52,255,639,15798
cbb704b21eb319f4943f1e01f6c2785a8b7db349,2021-05-09,4211,281,133,3,3,8384,1151,737,52,257,641,15880
860ca285b64ea22441a72c26c4715ccfc28a5b9f,2021-05-16,4241,281,133,3,3,8393,1152,738,52,258,641,15922
d49402ab45486347cddfd000951a69f0c872cfda,2021-05-23,4273,281,134,3,3,8398,1154,737,52,259,640,15961
d7d6c9e4e697c33634c89628d10995d0f070db96,2021-05-30,4304,281,134,3,3,8472,1155,736,51,259,638,16063
d1e7b50dbf58c59c100f1bf5a7ea735daa3a203f,2021-06-06,4423,281,129,3,3,8504,1156,735,51,259,637,16208
335f7668d43f4992148fe133dfa390b81056ebc6,2021-06-13,4467,280,129,3,3,8582,1156,735,51,259,636,16328
dcd94ee855fa03596a8e84b7cffe1344bb6206ef,2021-06-20,4527,280,129,3,3,8696,1157,734,51,260,636,16503
1afffdaa63d34a810943aa5a6b8cc03d42cc3bd2,2021-06-27,4563,280,128,3,3,8713,1157,735,51,261,635,16556
243d74579d2afdcad1f709909a3ac149475b3e23,2021-07-04,4585,280,129,3,3,8719,1156,735,52,261,636,16585
5c3489a3f7f33293dfdaff23374d93a01c838968,2021-07-11,4624,281,129,3,3,8758,1156,735,53,261,637,16666
59d20bcfcc92e51fb451001ed52b21f6daf8013c,2021-07-18,4635,281,129,3,3,8795,1159,735,53,261,639,16719
45881ea747bbff8f4819100264f70958f454090f,2021-07-25,4662,281,129,3,3,8808,1159,737,53,261,639,16761
c8bcef2598c9cee91f2f48d78259c53bdaf27a60,2021-08-01,4688,281,129,3,3,8830,1162,736,54,261,653,16826
aa816708b278cafd86b11c3f3ddcdf7b9930713e,2021-08-08,4713,281,129,3,3,8850,1164,736,54,262,652,16873
ee467c853a184a7768ac171840357afde49c10e3,2021-08-15,4732,281,129,3,3,8853,1164,739,54,262,653,16899
9e3b68203cba2b1bd96e524d3ae9dfc3336a72f7,2021-08-22,4756,281,129,3,3,8852,1164,738,54,262,652,16920
0bc5448cf14c2f61eb591d47a5422fda638f08fc,2021-08-29,4770,281,129,3,3,8913,1164,738,54,262,653,16996
19c3ca02073ea4d540d98a7bfafbed744f1cb637,2021-09-05,4789,282,129,3,3,8920,1166,737,54,262,653,17024
ca23fd62f17fefcbac2aa48b4718245ab0209032,2021-09-12,4796,282,129,3,3,8992,1165,738,54,261,648,17097
68fc1b405e6502dcd73e765d0822ad6208886310,2021-09-19,4809,282,129,3,3,9023,1168,739,55,261,648,17146
47140fbf7217014e8811d30990b78a9fa888df45,2021-09-26,4829,282,129,3,3,9213,1169,739,55,261,646,17355
080ba97652b471c4836dd7e37f4dc72e5e358870,2021-10-03,4854,282,129,3,3,9226,1169,738,54,261,742,17487
7c3f28fdc4edc00f66801cd51a5ba08eee44f77f,2021-10-10,4867,282,129,3,3,9262,1170,737,55,261,773,17568
258a27eea9aab4f8af995f95743ccd264b5efcb5,2021-10-17,4912,282,129,3,3,9275,1170,737,55,260,776,17628
9c3b2cf0b3328a08d026dbbf4fea4c26eafc67ef,2021-10-24,4937,282,129,3,3,9292,1170,736,55,260,776,17669
9f2c5e901e988b575d487629976d2d14be4ed61d,2021-10-31,4948,282,228,3,3,9299,1175,739,55,260,776,17794
b11badfb4cd8124f2f467697cf2a4d15e7f20b19,2021-11-07,4956,282,228,3,3,9372,1176,737,58,260,778,17879
7f7f739e235548ec2f9337b0ec1ef976a1437b30,2021-11-14,4970,283,228,3,3,9454,1177,737,58,261,779,17979
348f1f7cb5e0a37f66268c4204777238f26ae947,2021-11-21,5015,287,228,3,3,9481,1177,739,58,261,782,18060
f43a7838716b80e439d1d94c00da6880d6f2893f,2021-11-28,5041,287,228,3,3,9491,1177,739,58,261,782,18096
030d9b261fc81cf8047cc8f4dfd1f8e59e1fd3b7,2021-12-05,5069,287,131,3,3,9509,1177,739,57,260,784,18045
ab82bed5d14a57d95d278646efe9f930d12fc2ff,2021-12-12,5093,287,132,3,3,9557,1179,739,57,260,784,18121
2607ff0b9c72f032da4f6bc6644c671f0553178e,2021-12-19,5135,324,132,3,3,9544,1179,735,58,260,771,18173
fb95b755e2adfda90d4c8568e0d2c5eacea35d42,2021-12-30,5169,326,125,3,3,9655,1183,735,59,262,771,18320
2c6dfeac6459901b500a81a1d733a48993792a11,2022-01-02,5197,326,125,3,3,9669,1183,736,59,262,771,18363
195bb1fb9d55d8e5187d669c63a3cde747fc5f64,2022-01-09,5206,326,125,3,3,9681,1184,736,60,262,766,18383
0891ac16d0c7eec2c5f0dfddfcc90f92927c8d96,2022-01-16,5268,326,125,3,3,9719,1186,736,61,262,765,18485
d25a4e49d7c908ac6c2ae46b36778b5930ffbbf3,2022-01-23,5298,328,125,3,3,9917,1188,738,63,263,770,18727
090e92581611bab97cfdc0b45cc224a3b3736beb,2022-01-30,5329,337,125,3,3,10007,1191,738,64,264,774,18866
7c9ad54b0616112c7eea6dd02379616aef206490,2022-02-06,5348,337,125,3,3,10016,1191,736,64,264,776,18895
9749fb2c3f2eb6e816d68bb9ed8ad29fea46ef2d,2022-02-13,5382,337,125,3,3,10027,1191,737,65,264,776,18942
1a8b7257a6d657f145520ed67e2faa6f6174a84b,2022-02-20,5396,339,125,3,3,10054,1191,737,65,264,776,18985
31ecd80db714abfc3ef536b458fc4c1ed778d3c6,2022-02-27,5409,339,125,3,3,10073,1190,737,65,264,776,19016
78ff328d25eee0c75305efed58484ac2381e1766,2022-03-06,5503,339,125,3,3,10087,1192,736,65,264,776,19125
1a36fb51a84fadf578151c614da9c9e420bbdff2,2022-03-13,5519,339,125,3,3,10095,1192,736,65,264,776,19149
0d216771704bb93f72a0ef4d22f7af52df97b5de,2022-03-20,5531,339,125,3,3,10106,1192,735,65,265,776,19172
2344fb10972a4cefead8e7aa3e0b807da4cf4570,2022-03-27,5536,339,125,3,3,10111,1193,737,65,265,776,19185
7902d17bc877993936ae0c575bca3bac5d2e1f7f,2022-04-03,5542,339,125,3,3,10114,1194,738,65,265,776,19196
2299d2c896cbd865a7f27d83f793c783e1211dfe,2022-04-10,5554,339,125,3,3,10135,1195,739,65,265,775,19230
e5174200c4d78358e22e889da2b53dc06c202003,2022-04-17,5581,339,125,3,3,10156,1195,748,65,265,775,19287
d13c7e905c0cd4ecc47df5b160b76d60a7639559,2022-04-24,5592,339,125,3,3,10158,1194,748,65,265,773,19298
7b9ee58925406f5d608fca06db5479e16970dc91,2022-05-01,5602,339,125,3,3,10180,1194,748,65,265,773,19330
fc7fc13716c9be03e2123b09d629c2e5e1328330,2022-05-08,5610,340,125,3,3,10203,1194,751,65,265,774,19366
de68877a517ba058f67086d444d7265c9c803679,2022-05-15,5651,354,126,3,3,10244,1195,751,65,278,788,19491
ad07af353877f8f438d92b04eeb4955f077ca499,2022-05-22,5687,354,126,3,3,10263,1194,751,65,281,788,19548
926fcb488b756fb5d6c4c129c4348650919e5835,2022-05-29,5697,354,126,3,3,10276,1198,750,66,282,784,19572
62da327848311a75723f16642c20d2925919237e,2022-06-05,5695,354,126,5,2,10198,1191,740,67,261,784,19456
75eae3fd78abe3037b0e831958cfa667cc87f0b8,2022-06-12,5713,354,126,5,2,10200,1198,735,68,262,784,19481
77db24ff5ba50c1169642a849211d558668487aa,2022-06-19,5732,355,126,5,2,10214,1202,733,87,263,783,19536
08a2a72a124f21fffaee45d0c71aa34cf49b8d70,2022-06-26,5753,356,126,5,2,10219,1202,732,87,263,783,19562
c145e51844bf52eb77cdc969a0fe30a48755b29e,2022-07-03,5799,362,126,5,2,10233,1203,732,87,263,792,19638
13c73ccd902c55ef859cf2b8a5f96d93007892d8,2022-07-10,5818,363,126,5,2,10262,1206,733,87,264,791,19691
8d7fdbe261e32a63df8c47f06b1a43095b6084c7,2022-07-17,5825,364,126,5,2,10262,1217,725,90,264,790,19704
c5a80784e2a08f676e2f49cbdab1f81db8d7dbb6,2022-07-24,5845,366,126,5,2,10267,1217,724,90,264,790,19730
0565cde6892c4fcc503a86227e366d3500040076,2022-07-31,5849,366,126,5,2,10310,1217,724,90,264,790,19777
bb5afc5b9ebcea94bc083f14fbc83cab9f86adfe,2022-08-07,5887,384,126,5,2,10324,1238,726,92,264,797,19879
ca8c7a36dfbefd66841a2a6df4c9e44ba525c3e0,2022-08-14,5914,385,126,5,2,10357,1237,722,92,264,798,19936
b8f2eb286ec52c97048e23d326d94ae5772797e8,2022-08-21,5927,385,126,5,2,10362,1239,722,92,264,798,19956
8df29c26ba184874561c67e48f69fd3526156516,2022-08-28,5952,385,126,5,2,10381,1239,722,95,263,798,20002
13cc34188ab4bde31f8c74d25d40d9adffbaa582,2022-09-04,5975,387,126,5,2,10395,1242,720,95,263,801,20046
072cc8d1415a2abf66b36249c61658a828dead88,2022-09-11,6020,397,127,5,2,10436,1243,720,96,264,799,20144
373731737fbe082e5e684eae78629df16e3fd61b,2022-09-18,6042,397,127,5,2,10457,1260,718,97,264,800,20204
2e0fa826c9a7bbb159fb4fae38a7de10fe66d8bc,2022-09-25,6073,399,225,5,2,10497,1263,719,98,263,801,20380
ae221813745783ef1b7eee47561a2208cd5ad512,2022-10-02,6095,401,127,5,2,10520,1265,718,98,263,804,20333
79358a99cd46a27fdc716309ccee2596483ab9af,2022-10-09,6116,403,127,5,2,10531,1268,719,98,265,804,20373
270eb27b20b4d1e024553a017f479556ee0b8ded,2022-10-16,6146,406,127,5,2,10545,1267,717,98,264,803,20415
dbc9a9a81b3e2c55cf16d8d7f59fab88163cdb8b,2022-10-23,6165,406,126,5,2,10559,1276,711,98,264,803,20451
63bf06013820aa26aca7dc8f18cb79403b94e9a5,2022-10-30,6180,406,126,5,2,10259,1276,713,99,264,802,20168
a6c90c293d5b0c77d3e1e967546fe0aadc53a102,2022-11-06,6211,406,126,5,2,10282,1279,715,99,265,804,20230
c4025af8c11c3e9ea0c2747b6c475c916fb61d80,2022-11-13,6224,406,126,5,2,10292,1280,715,100,265,802,20253
ac09fcb955e9358c330d728693759ca1a2e20542,2022-11-20,6267,406,125,5,2,10284,1282,716,100,265,802,20290
c4618ca13f1cefeb1dbfe619ca09f32925b84732,2022-11-27,6351,407,125,5,2,10315,1352,718,100,265,802,20478
a4d52f07d7fd0e4d9997b3021192685d4a3b0b71,2022-12-04,6390,407,125,5,2,10370,1354,719,100,265,839,20612
0ce1f82e5aaac951b21d579eb46bf75cfe6713c0,2022-12-11,6411,407,125,5,2,10366,1355,719,100,265,808,20599
2472015c36f333657c5a223150e3e809f01ad1af,2022-12-18,6436,407,125,5,2,10397,1355,720,101,265,810,20659
860e949896b1a9ae5427f4cf9fa690fdcaae48a0,2022-12-25,6471,407,125,5,2,10399,1355,724,103,266,810,20703
87cc524f52b65f7f12c9b87d25b467772e357cab,2023-01-01,6486,407,125,5,2,10408,1360,724,103,265,810,20731
db3fdbbdfee9d412053cc9538ad76abee7c2cb89,2023-01-08,6502,407,125,5,2,10417,1362,726,104,265,813,20763
a98145ec04d5c3f8f2ef430555cde5eccfbd3875,2023-01-15,6527,407,125,5,2,10423,1361,724,106,264,811,20790
bbc8f4c29ed9efc1240c3d153fb234d7a79930fd,2023-01-22,6544,407,125,5,2,10431,1361,724,106,264,811,20815
bea22409682f6d1947de7d92f264aad822c2e68c,2023-01-29,6560,407,125,5,2,10446,1363,728,106,264,811,20852
139c9a53cb19a97947aa6998eae953a4f32d3c3e,2023-02-05,6583,407,125,5,2,10451,1394,696,107,264,810,20879
4a6f64ab2afff761eb233e7ca6110d9e8acf8f32,2023-02-12,6613,407,125,5,2,10476,1394,695,107,264,810,20934
877df1765ad8440c81293f4943d1f4f44485ba0f,2023-02-19,6696,407,126,5,2,10490,1392,700,108,263,810,21034
a7c7363a825e176ae25f5f69cacfff0880b23e80,2023-02-26,6713,411,127,5,2,10493,1393,699,108,263,810,21059
d92ec2f2812c76b23aab778e26708cf353542ae9,2023-03-05,6760,411,127,5,1,10563,1391,695,108,264,867,21227
7001cc68b6d5785a8dd6aa202d4acbb2ea9364e5,2023-03-12,6781,411,127,5,1,10566,1393,695,108,264,869,21255
d7b4ecdb4c1a845690d943f8b8d883e065081eb9,2023-03-19,6805,412,129,5,1,10569,1393,694,108,266,874,21292
9b58148641262b014356353ebe418c68011be029,2023-03-26,6840,413,129,5,1,10593,1393,695,109,266,874,21354
f0c8cb44a4d912263025616bc921c011fcb1f0b4,2023-04-02,6952,420,129,5,1,10621,1394,695,109,269,889,21520
c0a19ef082327cb63b8afbadea784dcbb4f6bf5d,2023-04-09,6970,421,129,5,1,10626,1393,696,110,269,889,21545
2d25ea429c359d14955ee44baeeb5778cc56cc7d,2023-04-16,6991,421,129,5,1,10667,1393,696,110,268,889,21606
4502de61f24a5d50a2eb8fdd073162fb939b1e2e,2023-04-23,7005,424,129,5,1,10672,1393,696,110,268,889,21628
3b3c7ef1f74d15471da482ca9b3720020c9f85f1,2023-04-30,7047,422,129,5,1,10652,1380,684,110,267,903,21637
ed0f0204b2c901be006a8441ea4d392a89aba77e,2023-05-07,7059,423,129,5,1,10672,1379,684,110,266,900,21665
5585fbbfd06b4be6d6286d89c705ede1dec090d5,2023-05-14,7079,423,129,5,1,10871,1379,685,110,267,900,21886
7b3f571fc8e3fbb3fefc30ebe53ad074c30653a8,2023-05-21,7087,423,129,5,1,10875,1383,682,111,268,902,21903
5c959d0fa745618ebee337ac2a21d22a6ec3a6a8,2023-05-28,7094,423,129,5,1,10878,1384,681,112,268,902,21914
65bce4d9f9302bc798717d73548bbe5ceb802151,2023-06-04,7108,423,129,5,1,10885,1383,682,112,268,900,21933
e8c207589d431c00b5f1a8175f391020323a3d27,2023-06-11,7127,423,129,5,1,10901,1383,682,112,268,902,21970
0d165fba93f69b3d3f53478d0f0c6c7a58778e7e,2023-06-18,7138,423,129,5,1,10924,1383,682,112,268,902,22004
01d5d6807f1026bf2fea1846a156e3e09f84c098,2023-06-25,7152,423,129,5,1,10925,1401,664,112,268,901,22018
a919a16898e7219fdd26bdfe33a9959e7156d59d,2023-07-02,7188,423,129,5,1,10935,1402,664,112,270,902,22067
2986ba899f5ee374008c501e26fb653147ed7891,2023-07-09,7205,423,129,5,1,10961,1400,664,112,270,907,22113
093e9204183790558921c968034c547b41ebef3a,2023-07-16,7243,423,129,5,1,10970,1403,664,112,270,903,22159
fdfea4c4ed0d31494fcb3633c26290f4eba9d2af,2023-07-23,7251,1138,129,5,1,10999,1403,664,112,270,900,22908
6b903e210462f7c1e428e0ded7e690d315e1f7a1,2023-07-30,7266,1138,129,5,1,11007,1403,665,113,257,900,22920
a21eb92b855f91e12d3161dc8fc5c8a4e17ee951,2023-08-06,7280,1383,129,5,1,11019,1404,664,113,258,904,23196
19c042ddf80533ba7a615b424dedf9647ca65b0f,2023-08-13,7292,1619,129,5,1,11024,1403,664,113,258,902,23446
95a1a819dffa833bdd7a47f272da7ee4ff3260c8,2023-08-20,7300,2295,129,5,1,11265,1419,664,113,259,901,24388
28fdf6cc16aee56fdc17a31701b90ace6e512481,2023-08-27,7308,2895,129,5,1,11264,1421,664,113,259,901,24997
9d2e6323775371ab0ccaec0fc1df3b50335c41ea,2023-09-03,7332,4179,129,6,1,11297,1422,664,113,258,901,26340
2eb6df537c36da8bf8e81ff698421f6fb1bfd1ab,2023-09-10,7359,4179,129,6,1,11300,1422,663,113,259,901,26370
9b78699744b0c4c8af28820cc4f0d59b9d317ead,2023-09-17,7366,4179,129,6,1,11308,1422,663,114,259,904,26389
35fd25af9bbcce84908101a9f487ba106a8d6df7,2023-09-24,7376,4179,129,6,1,11322,1423,664,114,259,904,26415
337dbf6867597b6e3b72b0bdb2152a42a9f41dbc,2023-10-01,7400,4179,230,6,1,11332,1426,665,114,259,904,26554
f4e8baf3806e79d7111d2943859865ae4ee0b59d,2023-10-10,7424,4179,230,6,1,11357,1430,665,114,259,908,26612
d2923babf3ac44cb6faa88317f77c98f3016820d,2023-10-15,7435,4179,230,6,1,11360,1431,664,114,260,908,26627
8ca7ccbf0dad63d75637ffdc6a5105eb9a4a4673,2023-10-22,7450,4179,228,6,1,11493,1433,663,115,260,906,26773
c03a44f7555768fcb8614883eb06b11b759ba1ca,2023-10-29,7465,4179,228,6,1,11598,1433,663,115,260,906,26893
482685697719386ca3505e8beca2398f93aff08f,2023-11-05,7472,4179,228,6,1,11635,1434,663,115,260,907,26942
09b19cf8dabdcfeb7a79b0d69c46febf68a53639,2023-11-12,7479,4179,228,6,1,11640,1433,663,117,259,905,26952
b7abea0fd6a146563830db1dc4ddd0cceb6fcf1c,2023-11-19,7482,4179,228,6,1,11655,1435,664,117,259,907,26975
513bf164592e2b44e3e556cc5099a19bd6977790,2023-11-26,7513,4179,228,6,1,11655,1435,664,117,259,907,27006
2c9ac9ab20c76abe570ff83f8746fa089fea3047,2023-12-03,7520,4179,228,6,1,11656,1433,663,117,259,906,27010
2e11caff39d502775d7c652972a441f5da3d9eec,2023-12-10,7532,4179,228,6,1,11659,1434,662,117,260,906,27027
6ab242609daec00e8bd54f7bff54557c92695724,2023-12-17,7553,4179,228,6,1,11882,1434,662,117,261,788,27154
0d13d095420861022e68e87ceebd5e037e12a8b3,2023-12-24,7560,4179,228,6,1,11887,1434,662,129,261,788,27178
9d148d08be9d77781e8103915b1f498b03fd3dd2,2023-12-31,7531,4179,228,6,1,11866,1436,659,129,261,788,27128
25bcf4eda05b501758b11a53823867dc500ac7d1,2024-01-07,7552,4179,228,6,1,11876,1434,659,130,261,787,27157

